Exact solutions and bounds for network SIR and SEIR models using a rooted-tree approximation

In this paper, we develop a node-based approximate model for Markovian contagion dynamics on networks. We prove that our approximate model is exact for SIR (susceptible-infectious-recovered) and SEIR (susceptible-exposed-infectious-recovered) dynamics on tree graphs with a single source of infection and that the model otherwise gives upper bounds on the probabilities of each node being susceptible. Our analysis of SEIR contagion dynamics is generalised to SEIR models with arbitrarily many distinct classes of exposed state. In the case of trees with a single source of infection, our approach yields a system of partially-decoupled linear differential equations that exactly describes the evolution of node-state probabilities. We use this to state explicit closed-form solutions for SIR dynamics on a chain.

==> fig-SEIR-Chain-ExpAllNodes-DE-B.txt <==
   0.0000000e+00   8.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   7.0599739e-01   1.7631487e-02   1.9080935e-04   1.3305744e-06   7.5392441e-09   1.9114577e-11  -4.2306480e-14   2.7472471e-15   3.0876080e-17   1.6698219e-17   8.3491093e-18
   2.0000000e-01   6.2304064e-01   3.7382202e-02   8.7111382e-04   1.2647513e-05   1.3401497e-07   1.1283299e-09   7.0322587e-12   2.6902550e-14   1.1566754e-16   3.1759597e-17   1.5707719e-17
   3.0000000e-01   5.4983085e-01   5.7853783e-02   2.1657331e-03   4.9224987e-05   8.0977991e-07   1.0319192e-08   1.0148608e-10   7.4866697e-13   4.0400349e-15   6.2292755e-17   2.0862815e-17
   4.0000000e-01   4.8522460e-01   7.8028534e-02   4.1531991e-03   1.3121141e-04   2.9472343e-06   5.1519160e-08   7.3172288e-10   8.5410156e-12   8.1959666e-14   7.1046210e-16   3.4667687e-17
   5.0000000e-01   4.2820827e-01   9.7158318e-02   6.8676642e-03   2.8233241e-04   8.1764105e-06   1.8296896e-07   3.3154594e-09   4.9774947e-11   6.2920024e-13   6.9126714e-15   1.0705284e-16
   6.0000000e-01   3.7789292e-01   1.1475317e-01   1.0305388e-02   5.2874508e-04   1.8898414e-05   5.1789132e-07   1.1472684e-08   2.1147207e-10   3.2912580e-12   4.3545656e-14   5.3993535e-16
   7.0000000e-01   3.3348935e-01   1.3048303e-01   1.4431423e-02   8.9709450e-04   3.8488359e-05   1.2595193e-06   3.3299611e-08   7.3663066e-10   1.3956536e-11   2.3107727e-13   3.4701483e-15
   8.0000000e-01   2.9430151e-01   1.4416104e-01   1.9185370e-02   1.4134482e-03   7.1305896e-05   2.7286275e-06   8.3882245e-08   2.1435355e-09   4.6516007e-11   8.6985090e-13   1.4209067e-14
   9.0000000e-01   2.5972143e-01   1.5573281e-01   2.4485294e-02   2.1026725e-03   1.2261359e-04   5.3918585e-06   1.8989239e-07   5.5579973e-09   1.3838831e-10   2.9750243e-12   5.5740280e-14
   1.0000000e+00   2.2920401e-01   1.6519061e-01   3.0239838e-02   2.9858062e-03   1.9868868e-04   9.9222546e-06   3.9586725e-07   1.3127654e-08   3.7150215e-10   9.1413642e-12   1.9855178e-13
   1.1000000e+00   2.0226831e-01   1.7258928e-01   3.6349901e-02   4.0801090e-03   3.0662575e-04   1.7222197e-05   7.7017517e-07   2.8527682e-08   8.9849121e-10   2.4524949e-11   5.8941753e-13
   1.2000000e+00   1.7850099e-01   1.7806121e-01   4.2706102e-02   5.3998687e-03   4.5417412e-04   2.8414091e-05   1.4099592e-06   5.7766131e-08   2.0059940e-09   6.0095031e-11   1.5718208e-12
   1.3000000e+00   1.5752978e-01   1.8174224e-01   4.9204041e-02   6.9537469e-03   6.4955917e-04   4.4929176e-05   2.4583931e-06   1.1098529e-07   4.2515975e-09   1.4088788e-10   4.0937497e-12
   1.4000000e+00   1.3901859e-01   1.8376212e-01   5.5747603e-02   8.7443778e-03   9.0135244e-04   6.8531393e-05   4.1112875e-06   2.0320711e-07   8.5229807e-09   3.0998220e-10   9.9515718e-12
   1.5000000e+00   1.2267564e-01   1.8428058e-01   6.2243055e-02   1.0770258e-02   1.2181052e-03   1.0129010e-04   6.6286086e-06   3.5637815e-07   1.6204233e-08   6.3660865e-10   2.2001139e-11
   1.6000000e+00   1.0825748e-01   1.8348981e-01   6.8595184e-02   1.3026244e-02   1.6085786e-03   1.4551363e-04   1.0327241e-05   6.0028570e-07   2.9402602e-08   1.2378109e-09   4.5436856e-11
   1.7000000e+00   9.5541231e-02   1.8156019e-01   7.4722737e-02   1.5502177e-02   2.0809319e-03   2.0383953e-04   1.5622606e-05   9.7913597e-07   5.1681723e-08   2.3443964e-09   9.2709720e-11
   1.8000000e+00   8.4322064e-02   1.7863670e-01   8.0559823e-02   1.8182826e-02   2.6426098e-03   2.7924523e-04   2.3033811e-05   1.5522833e-06   8.8133661e-08   4.3069795e-09   1.8397205e-10
   1.9000000e+00   7.4413807e-02   1.7484373e-01   8.6054490e-02   2.1048474e-02   3.3002361e-03   3.7502199e-04   3.3188802e-05   2.3960904e-06   1.4564949e-07   7.6234980e-09   3.4941761e-10
   2.0000000e+00   6.5662639e-02   1.7033021e-01   9.1155303e-02   2.4078519e-02   4.0594006e-03   4.9459054e-04   4.6834995e-05   3.6118723e-06   2.3414629e-07   1.3050470e-08   6.3620059e-10
   2.1000000e+00   5.7942325e-02   1.6523964e-01   9.5819114e-02   2.7248357e-02   4.9253499e-03   6.4157891e-04   6.4805059e-05   5.3196880e-06   3.6627350e-07   2.1626363e-08   1.1128459e-09
   2.2000000e+00   5.1135683e-02   1.5969492e-01   1.0001449e-01   3.0531820e-02   5.9018012e-03   8.1970763e-04   8.8073161e-05   7.6761022e-06   5.6039607e-07   3.5048265e-08   1.9083687e-09
   2.3000000e+00   4.5133708e-02   1.5380047e-01   1.0372101e-01   3.3901720e-02   6.9907892e-03   1.0327664e-03   1.1776231e-04   1.0876530e-05   8.4095051e-07   5.5712071e-08   3.2161336e-09
   2.4000000e+00   3.9835572e-02   1.4764222e-01   1.0692932e-01   3.7329846e-02   8.1926663e-03   1.2846141e-03   1.5514436e-04   1.5155236e-05   1.2384449e-06   8.6712481e-08   5.2938543e-09
   2.5000000e+00   3.5151667e-02   1.4129876e-01   1.0963584e-01   4.0788398e-02   9.5062962e-03   1.5789869e-03   2.0162619e-04   2.0795299e-05   1.7924213e-06   1.3230794e-07   8.5171359e-09
   2.6000000e+00   3.1014905e-02   1.3485388e-01   1.1183926e-01   4.4249024e-02   1.0929849e-02   1.9194853e-03   2.5870497e-04   2.8123073e-05   2.5515800e-06   1.9799240e-07   1.3379384e-08
   2.7000000e+00   2.7366944e-02   1.2837330e-01   1.1354877e-01   4.7682043e-02   1.2460229e-02   2.3097116e-03   3.2798272e-04   3.7505377e-05   3.5741440e-06   2.9085232e-07   2.0575278e-08
   2.8000000e+00   2.4152631e-02   1.2191355e-01   1.1477732e-01   5.1060081e-02   1.4092816e-02   2.7528776e-03   4.1116568e-04   4.9375388e-05   4.9350819e-06   4.2080689e-07   3.1167831e-08
   2.9000000e+00   2.1320015e-02   1.1552213e-01   1.1554152e-01   5.4358121e-02   1.5821467e-02   3.2518004e-03   5.1006423e-04   6.4232924e-05   6.7261863e-06   6.0062082e-07   4.6589992e-08
   3.0000000e+00   1.8820338e-02   1.0923751e-01   1.1586168e-01   5.7553493e-02   1.7638514e-02   3.8089022e-03   6.2659287e-04   8.2644448e-05   9.0560744e-06   8.4590438e-07   6.8644648e-08
   3.1000000e+00   1.6609129e-02   1.0309083e-01   1.1576099e-01   6.0625728e-02   1.9535040e-02   4.4261715e-03   7.6274165e-04   1.0524311e-04   1.2052229e-05   1.1757153e-06   9.9610873e-08
   3.2000000e+00   1.4654807e-02   9.7112715e-02   1.1526388e-01   6.3554562e-02   2.1502228e-02   5.1051364e-03   9.2044855e-04   1.3271876e-04   1.5867242e-05   1.6147166e-06   1.4262760e-07
   3.3000000e+00   1.2930673e-02   9.1322861e-02   1.1440043e-01   6.6320904e-02   2.3529843e-02   5.8470914e-03   1.1017387e-03   1.6581285e-04   2.0669107e-05   2.1908864e-06   2.0138020e-07
   3.4000000e+00   1.1411194e-02   8.5736864e-02   1.1320049e-01   6.8908591e-02   2.5607073e-02   6.6527024e-03   1.3085962e-03   2.0533219e-04   2.6655592e-05   2.9396825e-06   2.8090633e-07
   3.5000000e+00   1.0072310e-02   8.0367389e-02   1.1169307e-01   7.1304423e-02   2.7722708e-02   7.5219650e-03   1.5429431e-03   2.5214993e-04   3.4056015e-05   3.9045528e-06   3.8768861e-07
   3.6000000e+00   8.8914335e-03   7.5224169e-02   1.0990629e-01   7.3498162e-02   2.9865134e-02   8.4542041e-03   1.8066398e-03   3.0720552e-04   4.3131244e-05   5.1369349e-06   5.2965466e-07
   3.7000000e+00   7.8475306e-03   7.0314044e-02   1.0786739e-01   7.5482459e-02   3.2022376e-02   9.4480824e-03   2.1014790e-03   3.7150302e-04   5.4173926e-05   6.6964663e-06   7.1623778e-07
   3.8000000e+00   6.9243548e-03   6.5640436e-02   1.0560473e-01   7.7250601e-02   3.4182773e-02   1.0501873e-02   2.4290771e-03   4.4606968e-04   6.7510415e-05   8.6548293e-06   9.5955395e-07
   3.9000000e+00   6.1095640e-03   6.1201604e-02   1.0314826e-01   7.8797694e-02   3.6334061e-02   1.1613413e-02   2.7910194e-03   5.3197997e-04   8.3492205e-05   1.1091174e-05   1.2732995e-06
   4.0000000e+00   5.3913306e-03   5.6994507e-02   1.0052612e-01   8.0121280e-02   3.8464168e-02   1.2779954e-02   3.1887193e-03   6.3033928e-04   1.0250592e-04   1.4097679e-05   1.6743677e-06
   4.1000000e+00   4.7584970e-03   5.3015608e-02   9.7764335e-02   8.1220836e-02   4.0561613e-02   1.3998201e-02   3.6233525e-03   7.4226933e-04   1.2497659e-04   1.7781931e-05   2.1835247e-06
   4.2000000e+00   4.2005758e-03   4.9260882e-02   9.4886848e-02   8.2097773e-02   4.2615505e-02   1.5264311e-02   4.0958566e-03   8.6890819e-04   1.5136765e-04   2.2266924e-05   2.8254098e-06
   4.3000000e+00   3.7077499e-03   4.5725814e-02   9.1915481e-02   8.2755439e-02   4.4615545e-02   1.6573895e-02   4.6069313e-03   1.0114103e-03   1.8218094e-04   2.7691059e-05   3.6285351e-06
   4.4000000e+00   3.2717336e-03   4.2404488e-02   8.8871275e-02   8.3198210e-02   4.6552003e-02   1.7922266e-02   5.1570323e-03   1.1709070e-03   2.1794927e-04   3.4210170e-05   4.6266862e-06
   4.5000000e+00   2.8867214e-03   3.9288110e-02   8.5775591e-02   8.3431603e-02   4.8415263e-02   1.9304463e-02   5.7464527e-03   1.3485191e-03   2.5923081e-04   4.1994517e-05   5.8581728e-06
   4.6000000e+00   2.5472364e-03   3.6367785e-02   8.2647578e-02   8.3462859e-02   5.0196357e-02   2.0715078e-02   6.3752434e-03   1.5453583e-03   3.0661522e-04   5.1230977e-05   7.3665391e-06
   4.7000000e+00   2.2481066e-03   3.3634938e-02   7.9504544e-02   8.3299901e-02   5.1887317e-02   2.2148523e-02   7.0431429e-03   1.7624710e-03   3.6071829e-04   6.2127766e-05   9.2030012e-06
   4.8000000e+00   1.9844653e-03   3.1081316e-02   7.6361968e-02   8.2951333e-02   5.3481178e-02   2.3599027e-02   7.7495767e-03   2.0008379e-03   4.2218197e-04   7.4914449e-05   1.1426451e-05
   4.9000000e+00   1.7517508e-03   2.8698983e-02   7.3233491e-02   8.2426439e-02   5.4971974e-02   2.5060640e-02   8.4936575e-03   2.2613742e-03   4.9167434e-04   8.9841938e-05   1.4103454e-05
   5.0000000e+00   1.5458709e-03   2.6480028e-02   7.0131293e-02   8.1735043e-02   5.6354617e-02   2.6527313e-02   9.2742144e-03   2.5449160e-03   5.6988196e-04   1.0718197e-04   1.7308949e-05
   5.1000000e+00   1.3639638e-03   2.4415236e-02   6.7067195e-02   8.0887560e-02   5.7624361e-02   2.7992994e-02   1.0089906e-02   2.8522170e-03   6.5749367e-04   1.2722326e-04   2.1126602e-05
   5.2000000e+00   1.2035105e-03   2.2495603e-02   6.4051172e-02   7.9895268e-02   5.8777348e-02   2.9451409e-02   1.0939114e-02   3.1839757e-03   7.5522028e-04   1.5027336e-04   2.5647467e-05
   5.3000000e+00   1.0621140e-03   2.0712631e-02   6.1091952e-02   7.8769326e-02   5.9810636e-02   3.0896450e-02   1.1819962e-02   3.5407573e-03   8.6376789e-04   1.7666022e-04   3.0974005e-05
   5.4000000e+00   9.3751665e-04   1.9058293e-02   5.8197086e-02   7.7520723e-02   6.0722179e-02   3.2322195e-02   1.2730321e-02   3.9229891e-03   9.8383596e-04   2.0673224e-04   3.7220309e-05
   5.5000000e+00   8.2759977e-04   1.7525036e-02   5.5372948e-02   7.6160277e-02   6.1510832e-02   3.3722914e-02   1.3667811e-02   4.3309604e-03   1.1161173e-03   2.4085825e-04   4.4512109e-05
   5.6000000e+00   7.3040360e-04   1.6105734e-02   5.2624792e-02   7.4698639e-02   6.2176307e-02   3.5093073e-02   1.4629810e-02   4.7648224e-03   1.2612953e-03   2.7942666e-04   5.2986850e-05
   5.7000000e+00   6.4446968e-04   1.4792986e-02   4.9957218e-02   7.3146606e-02   6.2718704e-02   3.6427317e-02   1.5613597e-02   5.2246065e-03   1.4200225e-03   3.2283640e-04   6.2793373e-05
   5.8000000e+00   5.6863957e-04   1.3579615e-02   4.7373560e-02   7.1515179e-02   6.3138937e-02   3.7720341e-02   1.6616215e-02   5.7102399e-03   1.5929501e-03   3.7150385e-04   7.4090424e-05
   5.9000000e+00   5.0180285e-04   1.2458919e-02   4.4876398e-02   6.9814878e-02   6.3438565e-02   3.8967198e-02   1.7634568e-02   6.2214916e-03   1.7806903e-03   4.2585686e-04   8.7049677e-05
   6.0000000e+00   4.4291247e-04   1.1424604e-02   4.2467710e-02   6.8055680e-02   6.3619699e-02   4.0163347e-02   1.8665459e-02   6.7579666e-03   1.9838066e-03   4.8633248e-04   1.0185622e-04
   6.1000000e+00   3.9098474e-04   1.0470776e-02   4.0148881e-02   6.6247018e-02   6.3684997e-02   4.1304654e-02   1.9705589e-02   7.3191050e-03   2.2028138e-03   5.5337701e-04   1.1870854e-04
   6.2000000e+00   3.4509966e-04   9.5919463e-03   3.7920697e-02   6.4397784e-02   6.3637662e-02   4.2387392e-02   2.0751558e-02   7.9041831e-03   2.4381777e-03   6.2744588e-04   1.3781856e-04
   6.3000000e+00   3.0450086e-04   8.7827950e-03   3.5783461e-02   6.2516585e-02   6.3481202e-02   4.3408154e-02   2.1799961e-02   8.5123508e-03   2.6903019e-03   7.0899185e-04   1.5940928e-04
   6.4000000e+00   2.6865185e-04   8.0382109e-03   3.3736636e-02   6.0611937e-02   6.3219682e-02   4.4363738e-02   2.2847271e-02   9.1426398e-03   2.9595574e-03   7.9847491e-04   1.8371429e-04
   6.5000000e+00   2.3704875e-04   7.3534676e-03   3.1779231e-02   5.8691786e-02   6.2857579e-02   4.5251354e-02   2.3889928e-02   9.7939354e-03   3.2462538e-03   8.9635462e-04   2.1097861e-04
   6.6000000e+00   2.0921266e-04   6.7241297e-03   2.9910056e-02   5.6763481e-02   6.2399539e-02   4.6068658e-02   2.4924439e-02   1.0464988e-02   3.5506169e-03   1.0030791e-03   2.4145786e-04
   6.7000000e+00   1.8468969e-04   6.1460523e-03   2.8127720e-02   5.4833779e-02   6.1850378e-02   4.6813753e-02   2.5947381e-02   1.1154416e-02   3.8727890e-03   1.1190851e-03   2.7541824e-04
   6.8000000e+00   1.6305092e-04   5.6153812e-03   2.6430629e-02   5.2908840e-02   6.1215087e-02   4.7485190e-02   2.6955400e-02   1.1860699e-02   4.2128286e-03   1.2447979e-03   3.1313654e-04
   6.9000000e+00   1.4389663e-04   5.1285303e-03   2.4817010e-02   5.0994271e-02   6.0498783e-02   4.8081943e-02   2.7945226e-02   1.2582198e-02   4.5707087e-03   1.3806278e-03   3.5489897e-04
   7.0000000e+00   1.2693446e-04   4.6820492e-03   2.3284789e-02   4.9095481e-02   5.9706641e-02   4.8603203e-02   2.8913713e-02   1.3317225e-02   4.9463260e-03   1.5269565e-03   4.0099419e-04
   7.1000000e+00   1.1195744e-04   4.2728374e-03   2.1831321e-02   4.7217406e-02   5.8844329e-02   4.9048538e-02   2.9857630e-02   1.4063942e-02   5.3395283e-03   1.6841710e-03   4.5172266e-04
   7.2000000e+00   9.8765956e-05   3.8980057e-03   2.0453937e-02   4.5364477e-02   5.7917472e-02   4.9417878e-02   3.0773910e-02   1.4820440e-02   5.7500723e-03   1.8526276e-03   5.0738763e-04
   7.3000000e+00   8.7165547e-05   3.5548414e-03   1.9150009e-02   4.3540668e-02   5.6931557e-02   4.9711491e-02   3.1659695e-02   1.5584755e-02   6.1776183e-03   2.0326446e-03   5.6829328e-04
   7.4000000e+00   7.6966875e-05   3.2408076e-03   1.7916952e-02   4.1749487e-02   5.5891936e-02   4.9929985e-02   3.2512331e-02   1.6354873e-02   6.6217302e-03   2.2245027e-03   6.3474469e-04
   7.5000000e+00   6.7985748e-05   2.9535436e-03   1.6752222e-02   3.9993983e-02   5.4803827e-02   5.0074306e-02   3.3329371e-02   1.7128726e-02   7.0818754e-03   2.4284447e-03   7.0704782e-04
   7.6000000e+00   6.0043109e-05   2.6908648e-03   1.5653318e-02   3.8276742e-02   5.3672313e-02   5.0145739e-02   3.4108573e-02   1.7904193e-02   7.5574246e-03   2.6446758e-03   7.8550957e-04
   7.7000000e+00   5.2977987e-05   2.4507188e-03   1.4617754e-02   3.6600043e-02   5.2502306e-02   5.0145779e-02   3.4847911e-02   1.8679157e-02   8.0476671e-03   2.8733532e-03   8.7042987e-04
   7.8000000e+00   4.6708032e-05   2.2312064e-03   1.3642728e-02   3.4966061e-02   5.1298813e-02   5.0075993e-02   3.5545444e-02   1.9451529e-02   8.5518511e-03   3.1145944e-03   9.6209711e-04
   7.9000000e+00   4.1169228e-05   2.0307219e-03   1.2725289e-02   3.3376302e-02   5.0066994e-02   4.9938449e-02   3.6199304e-02   2.0219063e-02   9.0691366e-03   3.3685099e-03   1.0608126e-03
   8.0000000e+00   3.6295934e-05   1.8477517e-03   1.1862610e-02   3.1832019e-02   4.8811738e-02   4.9735363e-02   3.6807867e-02   2.0979563e-02   9.5986132e-03   3.6351535e-03   1.1668626e-03
   8.1000000e+00   3.2021598e-05   1.6808639e-03   1.1052001e-02   3.0334227e-02   4.7537649e-02   4.9469076e-02   3.7369759e-02   2.1730892e-02   1.0139303e-02   3.9145205e-03   1.2805165e-03
   8.2000000e+00   2.8278752e-05   1.5287088e-03   1.0290903e-02   2.8883714e-02   4.6249043e-02   4.9142053e-02   3.7883856e-02   2.2470970e-02   1.0690158e-02   4.2065473e-03   1.4020271e-03
   8.3000000e+00   2.4999017e-05   1.3900183e-03   9.5768936e-03   2.7481033e-02   4.4949952e-02   4.8756881e-02   3.8349284e-02   2.3197782e-02   1.1250065e-02   4.5111116e-03   1.5316307e-03
   8.4000000e+00   2.2113099e-05   1.2636067e-03   8.9076820e-03   2.6126505e-02   4.3644120e-02   4.8316274e-02   3.8765417e-02   2.3909368e-02   1.1817841e-02   4.8280323e-03   1.6695467e-03
   8.5000000e+00   1.9550791e-05   1.1483699e-03   8.2811121e-03   2.4820218e-02   4.2335006e-02   4.7823069e-02   3.9131880e-02   2.4603831e-02   1.2392235e-02   5.1570695e-03   1.8159779e-03
   8.6000000e+00   1.7251603e-05   1.0432796e-03   7.6950731e-03   2.3562131e-02   4.1025877e-02   4.7280121e-02   3.9448475e-02   2.5279368e-02   1.2971968e-02   5.4979289e-03   1.9711012e-03
   8.7000000e+00   1.5204418e-05   9.4745699e-04   7.1471709e-03   2.2352126e-02   3.9720191e-02   4.6690242e-02   3.9714961e-02   2.5934257e-02   1.3555802e-02   5.8502901e-03   2.1350629e-03
   8.8000000e+00   1.3393190e-05   8.6018782e-04   6.6351658e-03   2.1189540e-02   3.8421135e-02   4.6056677e-02   3.9931396e-02   2.6566688e-02   1.4142363e-02   6.2137897e-03   2.3080190e-03
   8.9000000e+00   1.1799166e-05   7.8079353e-04   6.1569462e-03   2.0073639e-02   3.7131633e-02   4.5382634e-02   4.0098018e-02   2.7174980e-02   1.4730262e-02   6.5880108e-03   2.4900937e-03
   9.0000000e+00   1.0402704e-05   7.0862533e-04   5.7105139e-03   1.9003642e-02   3.5854363e-02   4.4671250e-02   4.0215236e-02   2.7757586e-02   1.5318113e-02   6.9724826e-03   2.6813770e-03
   9.1000000e+00   9.1832709e-06   6.4306417e-04   5.2939836e-03   1.7978731e-02   3.4591752e-02   4.3925588e-02   4.0283626e-02   2.8313101e-02   1.5904532e-02   7.3666811e-03   2.8819241e-03
   9.2000000e+00   8.1194416e-06   5.8352080e-04   4.9055831e-03   1.6998041e-02   3.3345979e-02   4.3148642e-02   4.0303930e-02   2.8840255e-02   1.6488134e-02   7.7700282e-03   3.0917555e-03
   9.3000000e+00   7.1889014e-06   5.2943573e-04   4.5436534e-03   1.6060668e-02   3.2118975e-02   4.2343329e-02   4.0277060e-02   2.9337919e-02   1.7067534e-02   8.1818925e-03   3.3108572e-03
   9.4000000e+00   6.3684447e-06   4.8027925e-04   4.2066486e-03   1.5165666e-02   3.0912424e-02   4.1512499e-02   4.0204096e-02   2.9805099e-02   1.7641351e-02   8.6015889e-03   3.5391808e-03
   9.5000000e+00   5.6339749e-06   4.3555145e-04   3.8931356e-03   1.4312044e-02   2.9727760e-02   4.0658928e-02   4.0086284e-02   3.0240941e-02   1.8208201e-02   9.0283788e-03   3.7766430e-03
   9.6000000e+00   4.9706433e-06   3.9482152e-04   3.6016716e-03   1.3498727e-02   2.8566379e-02   3.9785361e-02   3.9924892e-02   3.0644668e-02   1.8766750e-02   9.4615099e-03   4.0231301e-03
   9.7000000e+00   4.3821907e-06   3.5779139e-04   3.3307231e-03   1.2724402e-02   2.7429749e-02   3.8894668e-02   3.9721170e-02   3.1015497e-02   1.9315688e-02   9.9002352e-03   4.2785115e-03
   9.8000000e+00   3.8626769e-06   3.2416597e-04   3.0789766e-03   1.1987721e-02   2.6318919e-02   3.7989648e-02   3.9476668e-02   3.1352807e-02   1.9853658e-02   1.0343726e-02   4.5426243e-03
   9.9000000e+00   3.4057910e-06   2.9366207e-04   2.8451885e-03   1.1287368e-02   2.5234795e-02   3.7072962e-02   3.9192979e-02   3.1656110e-02   2.0379367e-02   1.0791135e-02   4.8152685e-03
   1.0000000e+01   3.0051458e-06   2.6600919e-04   2.6281809e-03   1.0622055e-02   2.4178150e-02   3.6147135e-02   3.8871741e-02   3.1925049e-02   2.0891580e-02   1.1241594e-02   5.0962070e-03
   1.0100000e+01   2.6542772e-06   2.4094959e-04   2.4268419e-03   9.9905255e-03   2.3149625e-02   3.5214554e-02   3.8514633e-02   3.2159393e-02   2.1389126e-02   1.1694219e-02   5.3851657e-03
   1.0200000e+01   2.3466447e-06   2.1823826e-04   2.2401255e-03   9.3915536e-03   2.2149726e-02   3.4277469e-02   3.8123376e-02   3.2359043e-02   2.1870897e-02   1.2148105e-02   5.6818334e-03
   1.0300000e+01   2.0756308e-06   1.9764293e-04   2.0670517e-03   8.8239430e-03   2.1178827e-02   3.3337992e-02   3.7699735e-02   3.2524028e-02   2.2335845e-02   1.2602330e-02   5.9858619e-03
   1.0400000e+01   1.8345417e-06   1.7894405e-04   1.9067063e-03   8.2865274e-03   2.0237169e-02   3.2398099e-02   3.7245513e-02   3.2654510e-02   2.2782985e-02   1.3055954e-02   6.2968657e-03
   1.0500000e+01   1.6182006e-06   1.6191925e-04   1.7582067e-03   7.7781424e-03   1.9324943e-02   3.1459680e-02   3.6762491e-02   3.2750710e-02   2.3211407e-02   1.3508053e-02   6.6144365e-03
   1.0600000e+01   1.4256747e-06   1.4641421e-04   1.6207084e-03   7.2975060e-03   1.8442249e-02   3.0524663e-02   3.6252498e-02   3.2812883e-02   2.3620219e-02   1.3957706e-02   6.9381528e-03
   1.0700000e+01   1.2554033e-06   1.3235260e-04   1.4934735e-03   6.8433371e-03   1.7588939e-02   2.9594848e-02   3.5717528e-02   3.2841451e-02   2.4008543e-02   1.4403931e-02   7.2675512e-03
   1.0800000e+01   1.1056782e-06   1.1964923e-04   1.3758007e-03   6.4144061e-03   1.6764819e-02   2.8671906e-02   3.5159527e-02   3.2836917e-02   2.4375587e-02   1.4845766e-02   7.6021447e-03
   1.0900000e+01   9.7468144e-07   1.0820880e-04   1.2670241e-03   6.0095348e-03   1.5969649e-02   2.7757381e-02   3.4580398e-02   3.2799860e-02   2.4720648e-02   1.5282271e-02   7.9414238e-03
   1.1000000e+01   8.6048504e-07   9.7925917e-05   1.1665134e-03   5.6275965e-03   1.5203144e-02   2.6852687e-02   3.3981995e-02   3.2730933e-02   2.5043107e-02   1.5712531e-02   8.2848559e-03
   1.1100000e+01   7.6105129e-07   8.8685084e-05   1.0736733e-03   5.2675156e-03   1.4464975e-02   2.5959109e-02   3.3366125e-02   3.2630867e-02   2.5342435e-02   1.6135652e-02   8.6318858e-03
   1.1200000e+01   6.7423258e-07   8.0360718e-05   9.8794410e-04   4.9282682e-03   1.3754768e-02   2.5077808e-02   3.2734548e-02   3.2500469e-02   2.5618191e-02   1.6550762e-02   8.9819353e-03
   1.1300000e+01   5.9777147e-07   7.2817135e-05   9.0880147e-04   4.6088817e-03   1.3072105e-02   2.4209813e-02   3.2088979e-02   3.2340622e-02   2.5870020e-02   1.6957012e-02   9.3344034e-03
   1.1400000e+01   5.2930065e-07   6.5908557e-05   8.3575638e-04   4.3084348e-03   1.2416523e-02   2.3356025e-02   3.1431082e-02   3.2152285e-02   2.6097654e-02   1.7353577e-02   9.6886666e-03
   1.1500000e+01   4.6702386e-07   5.9529501e-05   7.6834405e-04   4.0260162e-03   1.1787532e-02   2.2517289e-02   3.0762481e-02   3.1936435e-02   2.6300885e-02   1.7739670e-02   1.0044099e-02
   1.1600000e+01   4.1140239e-07   5.3724585e-05   7.0613450e-04   3.7606213e-03   1.1184567e-02   2.1694514e-02   3.0084841e-02   3.1694018e-02   2.6479494e-02   1.8114531e-02   1.0400097e-02
   1.1700000e+01   3.6212547e-07   4.8465902e-05   6.4877169e-04   3.5113330e-03   1.0606930e-02   2.0888382e-02   2.9399845e-02   3.1426169e-02   2.6633362e-02   1.8477372e-02   1.0755993e-02
   1.1800000e+01   3.1875270e-07   4.3717123e-05   5.9591700e-04   3.2772793e-03   1.0053925e-02   2.0099493e-02   2.8709099e-02   3.1134040e-02   2.6762445e-02   1.8827450e-02   1.1111124e-02
   1.1900000e+01   2.8080398e-07   3.9440635e-05   5.4724639e-04   3.0576289e-03   9.5248628e-03   1.9328369e-02   2.8014126e-02   3.0818792e-02   2.6866768e-02   1.9164076e-02   1.1464830e-02
   1.2000000e+01   2.4775946e-07   3.5597540e-05   5.0245044e-04   2.8515899e-03   9.0190646e-03   1.8575461e-02   2.7316368e-02   3.0481588e-02   2.6946424e-02   1.9486610e-02   1.1816454e-02
   1.2100000e+01   2.1905960e-07   3.2147658e-05   4.6123435e-04   2.6584108e-03   8.5358581e-03   1.7841142e-02   2.6617186e-02   3.0123603e-02   2.7001578e-02   1.9794467e-02   1.2165346e-02
   1.2200000e+01   1.9410511e-07   2.9049527e-05   4.2331791e-04   2.4773800e-03   8.0745792e-03   1.7125710e-02   2.5917860e-02   2.9746013e-02   2.7032463e-02   2.0087110e-02   1.2510860e-02
   1.2300000e+01   1.7225700e-07   2.6260398e-05   3.8843552e-04   2.3078260e-03   7.6345717e-03   1.6429391e-02   2.5219590e-02   2.9350005e-02   2.7039380e-02   2.0364057e-02   1.2852353e-02
   1.2400000e+01   1.5283657e-07   2.3736242e-05   3.5633619e-04   2.1491173e-03   7.2151876e-03   1.5752334e-02   2.4523491e-02   2.8936769e-02   2.7022702e-02   2.0624875e-02   1.3189187e-02
   1.2500000e+01   1.3513972e-07   2.1432478e-05   3.2678363e-04   2.0006607e-03   6.8157861e-03   1.5094617e-02   2.3830604e-02   2.8507502e-02   2.6982867e-02   2.0869183e-02   1.3520732e-02
   1.2600000e+01   1.1908732e-07   1.9335155e-05   2.9957184e-04   1.8618300e-03   6.4356857e-03   1.4456363e-02   2.3141998e-02   2.8063346e-02   2.6920265e-02   2.1096625e-02   1.3846403e-02
   1.2700000e+01   1.0478130e-07   1.7435366e-05   2.7453966e-04   1.7320404e-03   6.0741311e-03   1.3837558e-02   2.2458720e-02   2.7605543e-02   2.6835378e-02   2.1306854e-02   1.4165582e-02
   1.2800000e+01   9.2130791e-08   1.5715590e-05   2.5153630e-04   1.6107604e-03   5.7303825e-03   1.3238092e-02   2.1781722e-02   2.7135358e-02   2.6728774e-02   2.1499575e-02   1.4477649e-02
   1.2900000e+01   8.1029981e-08   1.4159773e-05   2.3041641e-04   1.4974822e-03   5.4037254e-03   1.2657831e-02   2.1111886e-02   2.6654013e-02   2.6601043e-02   2.1674544e-02   1.4782012e-02
   1.3000000e+01   7.1358112e-08   1.2753327e-05   2.1104010e-04   1.3917221e-03   5.0934705e-03   1.2096617e-02   2.0450027e-02   2.6162693e-02   2.6452807e-02   2.1831570e-02   1.5078108e-02
   1.3100000e+01   6.2979492e-08   1.1483132e-05   1.9327293e-04   1.2930201e-03   4.7989532e-03   1.1554267e-02   1.9796889e-02   2.5662544e-02   2.6284714e-02   2.1970518e-02   1.5365404e-02
   1.3200000e+01   5.5743486e-08   1.0337534e-05   1.7698590e-04   1.2009402e-03   4.5195345e-03   1.1030575e-02   1.9153147e-02   2.5154672e-02   2.6097437e-02   2.2091302e-02   1.5643395e-02
   1.3300000e+01   4.9484520e-08   9.3063451e-06   1.6205546e-04   1.1150703e-03   4.2546003e-03   1.0525307e-02   1.8519408e-02   2.4640143e-02   2.5891679e-02   2.2193892e-02   1.5911604e-02
   1.3400000e+01   4.4022084e-08   8.3808450e-06   1.4836352e-04   1.0350221e-03   4.0035617e-03   1.0038207e-02   1.7896210e-02   2.4119987e-02   2.5668171e-02   2.2278308e-02   1.6169585e-02
   1.3500000e+01   3.9160723e-08   7.5537800e-06   1.3579745e-04   9.6043135e-04   3.7658548e-03   9.5689956e-03   1.7284021e-02   2.3595191e-02   2.5427669e-02   2.2344627e-02   1.6416920e-02
   1.3600000e+01   3.4690196e-08   6.8193537e-06   1.2425007e-04   8.9095745e-04   3.5409408e-03   9.1173659e-03   1.6683241e-02   2.3066705e-02   2.5170956e-02   2.2392976e-02   1.6653220e-02
   1.3700000e+01   3.0559702e-08   6.1639576e-06   1.1363533e-04   8.2625331e-04   3.3282552e-03   8.6830321e-03   1.6094308e-02   2.2535454e-02   2.4898758e-02   2.2423469e-02   1.6878134e-02
   1.3800000e+01   2.6847148e-08   5.5716478e-06   1.0388447e-04   7.6600409e-04   3.1271971e-03   8.2656171e-03   1.5517619e-02   2.2002409e-02   2.4611862e-02   2.2436247e-02   1.7091303e-02
   1.3900000e+01   2.3544751e-08   5.0337540e-06   9.4927304e-05   7.0993768e-04   2.9372035e-03   7.8646774e-03   1.4953456e-02   2.1468520e-02   2.4311139e-02   2.2431524e-02   1.7292376e-02
   1.4000000e+01   2.0638693e-08   4.5429980e-06   8.6699923e-05   6.5779292e-04   2.7577347e-03   7.4797760e-03   1.4402064e-02   2.0934688e-02   2.3997449e-02   2.2409550e-02   1.7481041e-02
   1.4100000e+01   1.8109118e-08   4.0934934e-06   7.9144690e-05   6.0931962e-04   2.5882737e-03   7.1104823e-03   1.3863649e-02   2.0401759e-02   2.3671635e-02   2.2370599e-02   1.7657026e-02
   1.4200000e+01   1.5930136e-08   3.6807462e-06   7.2210242e-05   5.6427852e-04   2.4283266e-03   6.7563726e-03   1.3338384e-02   1.9870533e-02   2.3334530e-02   2.2314980e-02   1.7820094e-02
   1.4300000e+01   1.4069818e-08   3.3016542e-06   6.5851490e-05   5.2244133e-04   2.2774228e-03   6.4170293e-03   1.2826403e-02   1.9341756e-02   2.2986951e-02   2.2243030e-02   1.7970047e-02
   1.4400000e+01   1.2490198e-08   2.9545074e-06   6.0029617e-05   4.8359072e-04   2.1351146e-03   6.0920414e-03   1.2327803e-02   1.8816124e-02   2.2629702e-02   2.2155118e-02   1.8106724e-02
   1.4500000e+01   1.1147277e-08   2.6389879e-06   5.4712080e-05   4.4752031e-04   2.0009772e-03   5.7810046e-03   1.1842646e-02   1.8294282e-02   2.2263576e-02   2.2051643e-02   1.8230003e-02
   1.4600000e+01   9.9910166e-09   2.3561697e-06   4.9872608e-05   4.1403466e-04   1.8746092e-03   5.4835211e-03   1.1370956e-02   1.7776824e-02   2.1889349e-02   2.1933032e-02   1.8339798e-02
   1.4700000e+01   8.9653425e-09   2.1085190e-06   4.5491205e-05   3.8294931e-04   1.7556319e-03   5.1991994e-03   1.0912721e-02   1.7264293e-02   2.1507785e-02   2.1799746e-02   1.8436062e-02
   1.4800000e+01   8.0081444e-09   1.8998940e-06   4.1554146e-05   3.5409075e-04   1.6436900e-03   4.9276548e-03   1.0467893e-02   1.6757181e-02   2.1119634e-02   2.1652273e-02   1.8518787e-02
   1.4900000e+01   7.0741748e-09   1.7305012e-06   3.8034050e-05   3.2730234e-04   1.5384334e-03   4.6684994e-03   1.0036409e-02   1.6255957e-02   2.0725631e-02   2.1491108e-02   1.8587985e-02
   1.5000000e+01   6.2224975e-09   1.5800292e-06   3.4823606e-05   3.0246280e-04   1.4394573e-03   4.4212807e-03   9.6182462e-03   1.5761177e-02   2.0326514e-02   2.1316684e-02   1.8643632e-02
   1.5100000e+01   5.4616541e-09   1.4427244e-06   3.1875618e-05   2.7944189e-04   1.3464196e-03   4.1855424e-03   9.2132589e-03   1.5273291e-02   1.9923060e-02   2.1129548e-02   1.8685771e-02
   1.5200000e+01   4.7889985e-09   1.3158384e-06   2.9157863e-05   2.5811364e-04   1.2589997e-03   3.9608446e-03   8.8212811e-03   1.4792704e-02   1.9516020e-02   2.0930261e-02   1.8714474e-02
   1.5300000e+01   4.2006025e-09   1.1972801e-06   2.6643821e-05   2.3835915e-04   1.1768906e-03   3.7467620e-03   8.4421388e-03   1.4319786e-02   1.9106112e-02   2.0719382e-02   1.8729841e-02
   1.5400000e+01   3.6912566e-09   1.0856161e-06   2.4312672e-05   2.2006659e-04   1.0997986e-03   3.5428834e-03   8.0756502e-03   1.3854872e-02   1.8694023e-02   2.0497474e-02   1.8731997e-02
   1.5500000e+01   3.2544697e-09   9.8007027e-07   2.2149300e-05   2.0313118e-04   1.0274437e-03   3.3488124e-03   7.7216256e-03   1.3398263e-02   1.8280411e-02   2.0265097e-02   1.8721093e-02
   1.5600000e+01   2.8824689e-09   8.8052433e-07   2.0144293e-05   1.8745519e-04   9.5955913e-04   3.1641668e-03   7.3798675e-03   1.2950224e-02   1.7865899e-02   2.0022812e-02   1.8697305e-02
   1.5700000e+01   2.5661999e-09   7.8751737e-07   1.8293938e-05   1.7294799e-04   8.9589176e-04   2.9885789e-03   7.0501703e-03   1.2510988e-02   1.7451081e-02   1.9771181e-02   1.8660836e-02
   1.5800000e+01   2.2953266e-09   7.0224603e-07   1.6600229e-05   1.5952598e-04   8.3620186e-04   2.8216954e-03   6.7323207e-03   1.2080750e-02   1.7036520e-02   1.9510764e-02   1.8611914e-02
   1.5900000e+01   2.0582314e-09   6.2656450e-07   1.5070857e-05   1.4711263e-04   7.8026318e-04   2.6631774e-03   6.4260977e-03   1.1659674e-02   1.6622745e-02   1.9242123e-02   1.8550793e-02
   1.6000000e+01   1.8420153e-09   5.6298452e-07   1.3719221e-05   1.3563849e-04   7.2786294e-04   2.5127004e-03   6.1312720e-03   1.1247887e-02   1.6210257e-02   1.8965819e-02   1.8477752e-02
   1.6100000e+01   1.6331707e-09   5.1433073e-07   1.2561204e-05   1.2504078e-04   6.7880109e-04   2.3699529e-03   5.8476067e-03   1.0845485e-02   1.5799525e-02   1.8682415e-02   1.8393093e-02
   1.6200000e+01   1.4394218e-09   4.7329985e-07   1.1521701e-05   1.1525162e-04   6.3286896e-04   2.2345797e-03   5.5748432e-03   1.0452601e-02   1.5391059e-02   1.8392460e-02   1.8297087e-02
   1.6300000e+01   1.2670749e-09   4.3526576e-07   1.0559905e-05   1.0620860e-04   5.8987822e-04   2.1062344e-03   5.3126931e-03   1.0069315e-02   1.4985348e-02   1.8096534e-02   1.8190043e-02
   1.6400000e+01   1.1148389e-09   3.9981729e-07   9.6741318e-06   9.7856873e-05   5.4965792e-04   1.9845994e-03   5.0608682e-03   9.6956621e-03   1.4582832e-02   1.7795209e-02   1.8072305e-02
   1.6500000e+01   9.8127448e-10   3.6664136e-07   8.8617062e-06   9.0145108e-05   5.1204448e-04   1.8693687e-03   4.8190841e-03   9.3316624e-03   1.4183924e-02   1.7489044e-02   1.7944223e-02
   1.6600000e+01   8.6479442e-10   3.3552301e-07   8.1189657e-06   8.3025450e-05   4.7688174e-04   1.7602480e-03   4.5870603e-03   8.9773190e-03   1.3789011e-02   1.7178582e-02   1.7806156e-02
   1.6700000e+01   7.6366341e-10   3.0634537e-07   7.4412591e-06   7.6453539e-05   4.4402088e-04   1.6569545e-03   4.3645198e-03   8.6326198e-03   1.3398451e-02   1.6864350e-02   1.7658468e-02
   1.6800000e+01   6.7599814e-10   2.7908966e-07   6.8229462e-06   7.0388507e-05   4.1332051e-04   1.5592170e-03   4.1511896e-03   8.2975368e-03   1.3012577e-02   1.6546858e-02   1.7501534e-02
   1.6900000e+01   5.9976727e-10   2.5383522e-07   6.2573981e-06   6.4792980e-05   3.8464660e-04   1.4667762e-03   3.9468003e-03   7.9720262e-03   1.2631693e-02   1.6226604e-02   1.7335734e-02
   1.7000000e+01   5.3279146e-10   2.3075947e-07   5.7369973e-06   5.9633075e-05   3.5787253e-04   1.3793839e-03   3.7510865e-03   7.6560288e-03   1.2256076e-02   1.5904067e-02   1.7161454e-02
   1.7100000e+01   4.7274333e-10   2.1013795e-07   5.2531377e-06   5.4878401e-05   3.3287902e-04   1.2968040e-03   3.5637864e-03   7.3494693e-03   1.1885978e-02   1.5579710e-02   1.6979092e-02
   1.7200000e+01   4.1752308e-10   1.9216158e-07   4.7981828e-06   5.0500117e-05   3.0955317e-04   1.2188087e-03   3.3846403e-03   7.0522601e-03   1.1521626e-02   1.5253984e-02   1.6789045e-02
   1.7300000e+01   3.6784451e-10   1.7584275e-07   4.3779070e-06   4.6461537e-05   2.8778555e-04   1.1451621e-03   3.2133721e-03   6.7643087e-03   1.1163259e-02   1.4927343e-02   1.6591705e-02
   1.7400000e+01   3.2373537e-10   1.6081260e-07   3.9927052e-06   4.2737648e-05   2.6748150e-04   1.0756458e-03   3.0497017e-03   6.4854853e-03   1.0811075e-02   1.4600238e-02   1.6387494e-02
   1.7500000e+01   2.8484416e-10   1.4691972e-07   3.6408487e-06   3.9306599e-05   2.4855168e-04   1.0100528e-03   2.8933570e-03   6.2156512e-03   1.0465245e-02   1.4273097e-02   1.6176837e-02
   1.7600000e+01   2.5078029e-10   1.3404396e-07   3.3203932e-06   3.6147392e-05   2.3091056e-04   9.4818387e-04   2.7440732e-03   5.9546639e-03   1.0125927e-02   1.3946332e-02   1.5960149e-02
   1.7700000e+01   2.2111404e-10   1.2209642e-07   3.0291787e-06   3.3239886e-05   2.1447636e-04   8.8984825e-04   2.6015931e-03   5.7023768e-03   9.7932555e-03   1.3620333e-02   1.5737843e-02
   1.7800000e+01   1.9537657e-10   1.1101947e-07   2.7648298e-06   3.0564796e-05   1.9917105e-04   8.3486322e-04   2.4656665e-03   5.4586393e-03   9.4673509e-03   1.3295471e-02   1.5510323e-02
   1.7900000e+01   1.7305993e-10   1.0078673e-07   2.5247555e-06   2.8103691e-05   1.8492037e-04   7.8305420e-04   2.3360511e-03   5.2232968e-03   9.1483137e-03   1.2972098e-02   1.5277990e-02
   1.8000000e+01   1.5361708e-10   9.1403088e-08   2.3061492e-06   2.5838997e-05   1.7165384e-04   7.3425481e-04   2.2125114e-03   4.9961909e-03   8.8362266e-03   1.2650544e-02   1.5041240e-02
   1.8100000e+01   1.3646184e-10   8.2904672e-08   2.1059888e-06   2.3753998e-05   1.5930473e-04   6.8830678e-04   2.0948198e-03   4.7771590e-03   8.5311544e-03   1.2331123e-02   1.4800460e-02
   1.8200000e+01   1.2096892e-10   7.5358879e-08   1.9210364e-06   2.1832829e-05   1.4781007e-04   6.4506004e-04   1.9827559e-03   4.5660347e-03   8.2331436e-03   1.2014127e-02   1.4556034e-02
   1.8300000e+01   1.0671788e-10   6.8733131e-08   1.7490653e-06   2.0060970e-05   1.3711041e-04   6.0436895e-04   1.8761016e-03   4.3626488e-03   7.9422318e-03   1.1699835e-02   1.4308339e-02
   1.8400000e+01   9.3950869e-11   6.2706315e-08   1.5911581e-06   1.8427807e-05   1.2715336e-04   5.6609007e-04   1.7746299e-03   4.1668185e-03   7.6584516e-03   1.1388534e-02   1.4057754e-02
   1.8500000e+01   8.2620261e-11   5.7178120e-08   1.4469048e-06   1.6924258e-05   1.1789303e-04   5.3009472e-04   1.6781236e-03   3.9783469e-03   7.3817998e-03   1.1080480e-02   1.3804666e-02
   1.8600000e+01   7.2643102e-11   5.2078007e-08   1.3156752e-06   1.5541485e-05   1.0928546e-04   4.9625962e-04   1.5863731e-03   3.7970389e-03   7.1122637e-03   1.0775916e-02   1.3549448e-02
   1.8700000e+01   6.3923623e-11   4.7351822e-08   1.1967327e-06   1.4270895e-05   1.0128841e-04   4.6446645e-04   1.4991761e-03   3.6227023e-03   6.8498220e-03   1.0475065e-02   1.3292462e-02
   1.8800000e+01   5.6353236e-11   4.2961793e-08   1.0892337e-06   1.3104145e-05   9.3861406e-05   4.3460185e-04   1.4163370e-03   3.4551473e-03   6.5944447e-03   1.0178136e-02   1.3034059e-02
   1.8900000e+01   4.9810542e-11   3.8886531e-08   9.9222775e-07   1.2033137e-05   8.6965754e-05   4.0655741e-04   1.3376677e-03   3.2941866e-03   6.3460933e-03   9.8853210e-03   1.2774574e-02
   1.9000000e+01   4.4161325e-11   3.5121031e-08   9.0465786e-07   1.1050020e-05   8.0564502e-05   3.8022968e-04   1.2629870e-03   3.1396355e-03   6.1047207e-03   9.5967941e-03   1.2514332e-02
   1.9100000e+01   3.9258555e-11   3.1676671e-08   8.2536011e-07   1.0147193e-05   7.4622465e-05   3.5552018e-04   1.1921209e-03   2.9913120e-03   5.8702713e-03   9.3127141e-03   1.2253645e-02
   1.9200000e+01   3.4942386e-11   2.8581212e-08   7.5306383e-07   9.3172989e-06   6.9106214e-05   3.3233538e-04   1.1249024e-03   2.8490364e-03   5.6426807e-03   9.0332227e-03   1.1992813e-02
   1.9300000e+01   3.1040157e-11   2.5878798e-08   6.8639160e-07   8.5532296e-06   6.3984081e-05   3.1058670e-04   1.0611717e-03   2.7126318e-03   5.4218761e-03   8.7584454e-03   1.1732123e-02
   1.9400000e+01   2.7409374e-11   2.3586599e-08   6.2417767e-07   7.8485032e-06   5.9226451e-05   2.9018973e-04   1.0007738e-03   2.5819223e-03   5.2077786e-03   8.4884956e-03   1.1471851e-02
   1.9500000e+01   2.4137518e-11   2.1522331e-08   5.6698166e-07   7.1994915e-06   5.4808862e-05   2.7106364e-04   9.4354827e-04   2.4567209e-03   5.0003043e-03   8.2234918e-03   1.1212280e-02
   1.9600000e+01   2.1229476e-11   1.9630777e-08   5.1478281e-07   6.6027128e-06   5.0710025e-05   2.5313686e-04   8.8934659e-04   2.3368402e-03   4.7993474e-03   7.9635234e-03   1.0953681e-02
   1.9700000e+01   1.8665046e-11   1.7886852e-08   4.6735996e-07   6.0546211e-06   4.6909431e-05   2.3634125e-04   8.3802672e-04   2.2220977e-03   4.6047985e-03   7.7086669e-03   1.0696312e-02
   1.9800000e+01   1.6420813e-11   1.6271119e-08   4.2445075e-07   5.5517571e-06   4.3387340e-05   2.2061138e-04   7.8945184e-04   2.1123155e-03   4.4165462e-03   7.4589883e-03   1.0440416e-02
   1.9900000e+01   1.4470146e-11   1.4769787e-08   3.8575164e-07   5.0907485e-06   4.0124778e-05   2.0588452e-04   7.4349031e-04   2.0073204e-03   4.2344777e-03   7.2145433e-03   1.0186225e-02
   2.0000000e+01   1.2783202e-11   1.3374711e-08   3.5091792e-07   4.6683091e-06   3.7103539e-05   1.9210066e-04   7.0001574e-04   1.9069439e-03   4.0584785e-03   6.9753776e-03   9.9339577e-03
   2.0100000e+01   1.1326923e-11   1.2083393e-08   3.1956369e-07   4.2812399e-06   3.4306185e-05   1.7920251e-04   6.5890692e-04   1.8110223e-03   3.8884324e-03   6.7415264e-03   9.6838190e-03
   2.0200000e+01   1.0065036e-11   1.0898978e-08   2.9126188e-07   3.9264282e-06   3.1716045e-05   1.6713550e-04   6.2004783e-04   1.7193965e-03   3.7242215e-03   6.5130147e-03   9.4360013e-03
   2.0300000e+01   8.9580568e-12   9.8302621e-09   2.6554423e-07   3.6008483e-06   2.9317216e-05   1.5584774e-04   5.8332770e-04   1.6319120e-03   3.5657262e-03   6.2898574e-03   9.1906838e-03
   2.0400000e+01   7.9632837e-12   8.8916831e-09   2.4190129e-07   3.3015610e-06   2.7094560e-05   1.4529009e-04   5.4864092e-04   1.5484192e-03   3.4128254e-03   6.0720590e-03   8.9480327e-03
   2.0500000e+01   7.0388898e-12   8.0976340e-09   2.1984305e-07   3.0256278e-06   2.5033762e-05   1.3541593e-04   5.1588649e-04   1.4687723e-03   3.2653967e-03   5.8596152e-03   8.7082025e-03
   2.0600000e+01   6.1960614e-12   7.3968473e-09   1.9958220e-07   2.7701600e-06   2.3123007e-05   1.2618118e-04   4.8496235e-04   1.3928211e-03   3.1233154e-03   5.6525254e-03   8.4713512e-03
   2.0700000e+01   5.4422738e-12   6.7586156e-09   1.8111418e-07   2.5345266e-06   2.1353025e-05   1.1754865e-04   4.5577568e-04   1.3204173e-03   2.9864426e-03   5.4507646e-03   8.2376215e-03
   2.0800000e+01   4.7747796e-12   6.1695041e-09   1.6429169e-07   2.3183115e-06   1.9714935e-05   1.0948338e-04   4.2823887e-04   1.2514179e-03   2.8546390e-03   5.2542985e-03   8.0071428e-03
   2.0900000e+01   4.1896613e-12   5.6192358e-09   1.4897898e-07   2.1208668e-06   1.8200127e-05   1.0195171e-04   4.0226756e-04   1.1856848e-03   2.7277676e-03   5.0630886e-03   7.7800347e-03
   2.1000000e+01   3.6818316e-12   5.1006921e-09   1.3505190e-07   1.9413124e-06   1.6800263e-05   9.4921233e-05   3.7778065e-04   1.1230841e-03   2.6056934e-03   4.8770920e-03   7.5564068e-03
   2.1100000e+01   3.2450325e-12   4.6099124e-09   1.2239784e-07   1.7785369e-06   1.5507274e-05   8.8360822e-05   3.5470029e-04   1.0634869e-03   2.4882840e-03   4.6962621e-03   7.3363589e-03
   2.1200000e+01   2.8718362e-12   4.1460941e-09   1.1091576e-07   1.6311967e-06   1.4313361e-05   8.2240637e-05   3.3295185e-04   1.0067684e-03   2.3754087e-03   4.5205477e-03   7.1199808e-03
   2.1300000e+01   2.5536447e-12   3.7115929e-09   1.0051620e-07   1.4977167e-06   1.3210998e-05   7.6532109e-05   3.1246399e-04   9.5280866e-04   2.2669396e-03   4.3498938e-03   6.9073525e-03
   2.1400000e+01   2.2806898e-12   3.3119226e-09   9.1121227e-08   1.3762897e-06   1.2192928e-05   7.1207948e-05   2.9316861e-04   9.0149224e-04   2.1627504e-03   4.1842409e-03   6.6985440e-03
   2.1500000e+01   2.0420331e-12   2.9557549e-09   8.2664512e-08   1.2648769e-06   1.1252166e-05   6.6242141e-05   2.7500084e-04   8.5270824e-04   2.0627177e-03   4.0235256e-03   6.4936154e-03
   2.1600000e+01   1.8255662e-12   2.6549198e-09   7.5091271e-08   1.1612076e-06   1.0381995e-05   6.1609952e-05   2.5789908e-04   8.0635033e-04   1.9667197e-03   3.8676802e-03   6.2926169e-03
   2.1700000e+01   1.6184251e-12   2.4233322e-09   6.8354790e-08   1.0628616e-06   9.5759911e-06   5.7287932e-05   2.4180490e-04   7.6231653e-04   1.8746370e-03   3.7166332e-03   6.0955894e-03
   2.1800000e+01   1.4253288e-12   2.2323264e-09   6.2280211e-08   9.7083591e-07   8.8293341e-06   5.3255389e-05   2.2666058e-04   7.2050092e-04   1.7863449e-03   3.5703129e-03   5.9025789e-03
   2.1900000e+01   1.2523308e-12   2.0579389e-09   5.6736486e-08   8.8620020e-07   8.1386656e-06   4.9495322e-05   2.1241453e-04   6.8080197e-04   1.7017147e-03   3.4286339e-03   5.7136168e-03
   2.2000000e+01   1.0988606e-12   1.8952288e-09   5.1663384e-08   8.0868138e-07   7.5005874e-06   4.5991590e-05   1.9901896e-04   6.4312472e-04   1.6206216e-03   3.2915061e-03   5.5287213e-03
   2.2100000e+01   9.6408486e-13   1.7405132e-09   4.7009474e-08   7.3795740e-07   6.9117590e-06   4.2728598e-05   1.8642781e-04   6.0737750e-04   1.5429443e-03   3.1588393e-03   5.3479052e-03
   2.2200000e+01   8.4690732e-13   1.5913675e-09   4.2732117e-08   6.7365727e-07   6.3688978e-06   3.9691296e-05   1.7459682e-04   5.7347189e-04   1.4685645e-03   3.0305431e-03   5.1711763e-03
   2.2300000e+01   7.4596852e-13   1.4466251e-09   3.8797471e-08   6.1536102e-07   5.8687789e-06   3.6865181e-05   1.6348344e-04   5.4132273e-04   1.3973674e-03   2.9065273e-03   4.9985368e-03
   2.2400000e+01   6.5964603e-13   1.3063779e-09   3.5180491e-08   5.6259975e-07   5.4082354e-06   3.4236298e-05   1.5304690e-04   5.1084813e-04   1.3292411e-03   2.7867016e-03   4.8299840e-03
   2.2500000e+01   5.8605436e-13   1.1719757e-09   3.1864926e-08   5.1485563e-07   4.9841581e-06   3.1791236e-05   1.4324817e-04   4.8196946e-04   1.2640771e-03   2.6709755e-03   4.6655095e-03
   2.2600000e+01   5.2304502e-13   1.0460266e-09   2.8843322e-08   4.7156184e-07   4.5934957e-06   2.9517132e-05   1.3405001e-04   4.5461137e-04   1.2017704e-03   2.5592588e-03   4.5051000e-03
   2.2700000e+01   4.6820646e-13   9.3239678e-10   2.6117018e-08   4.3210263e-07   4.2332546e-06   2.7401669e-05   1.2541687e-04   4.2870175e-04   1.1422187e-03   2.4514610e-03   4.3487369e-03
   2.2800000e+01   4.1886411e-13   8.3621073e-10   2.3696152e-08   3.9581331e-07   3.9004991e-06   2.5433076e-05   1.1731503e-04   4.0417176e-04   1.0853235e-03   2.3474918e-03   4.1963962e-03
   2.2900000e+01   3.7208046e-13   7.6385064e-10   2.1599652e-08   3.6198026e-07   3.5923514e-06   2.3600128e-05   1.0971246e-04   3.8095583e-04   1.0309892e-03   2.2472607e-03   4.0480486e-03
   2.3000000e+01   3.2763998e-13   7.0971225e-10   1.9772872e-08   3.3057349e-07   3.3061315e-06   2.1892810e-05   1.0257808e-04   3.5898797e-04   9.7911896e-04   2.1506775e-03   3.9036674e-03
   2.3100000e+01   2.8742851e-13   6.6147300e-10   1.8118226e-08   3.0184205e-07   3.0406160e-06   2.0303654e-05   9.5884939e-05   3.3820537e-04   9.2961418e-04   2.0576441e-03   3.7632161e-03
   2.3200000e+01   2.5148810e-13   6.1645070e-10   1.6599638e-08   2.7550441e-07   2.7950819e-06   1.8825813e-05   8.9609118e-05   3.1855104e-04   8.8238121e-04   1.9680600e-03   3.6266466e-03
   2.3300000e+01   2.1977887e-13   5.7259551e-10   1.5188086e-08   2.5131464e-07   2.5687183e-06   1.7452624e-05   8.3727484e-05   2.9996996e-04   8.3732928e-04   1.8818266e-03   3.4939094e-03
   2.3400000e+01   1.9217905e-13   5.2848994e-10   1.3861607e-08   2.2906244e-07   2.3606274e-06   1.6177602e-05   7.8217702e-05   2.8240909e-04   7.9437054e-04   1.7988475e-03   3.3649537e-03
   2.3500000e+01   1.6848495e-13   4.8334888e-10   1.2605289e-08   2.0857309e-07   2.1698238e-06   1.4994450e-05   7.3058229e-05   2.6581732e-04   7.5342002e-04   1.7190280e-03   3.2397272e-03
   2.3600000e+01   1.4841098e-13   4.3701953e-10   1.1411280e-08   1.8970749e-07   1.9952347e-06   1.3897047e-05   6.8228323e-05   2.5014554e-04   7.1439569e-04   1.6422758e-03   3.1181764e-03
   2.3700000e+01   1.3158965e-13   3.8998148e-10   1.0278781e-08   1.7236213e-07   1.8357000e-06   1.2879460e-05   6.3708031e-05   2.3534660e-04   6.7721839e-04   1.5685003e-03   3.0002462e-03
   2.3800000e+01   1.1757156e-13   3.4334665e-10   9.2140499e-09   1.5646913e-07   1.6899723e-06   1.1935933e-05   5.9478199e-05   2.2137531e-04   6.4181188e-04   1.4976130e-03   2.8858803e-03
   2.3900000e+01   1.0582539e-13   2.9885933e-10   8.2304013e-09   1.4199620e-07   1.5567167e-06   1.1060895e-05   5.5520467e-05   2.0818847e-04   6.0810280e-04   1.4295275e-03   2.7750211e-03
   2.4000000e+01   9.5737922e-14   2.5889614e-10   7.3482044e-09   1.2894666e-07   1.4345110e-06   1.0248958e-05   5.1817270e-05   1.9574481e-04   5.7602074e-04   1.3641592e-03   2.6676094e-03
   2.4100000e+01   8.6614043e-14   2.2646608e-10   6.5948844e-09   1.1735944e-07   1.3218457e-06   9.4949133e-06   4.8351838e-05   1.8400507e-04   5.4549814e-04   1.3014258e-03   2.5635848e-03
   2.4200000e+01   7.7676719e-14   2.0521048e-10   6.0049226e-09   1.0730907e-07   1.2171238e-06   8.7937369e-06   4.5108196e-05   1.7293192e-04   5.1647038e-04   1.2412467e-03   2.4628855e-03
   2.4300000e+01   6.8555644e-14   1.9553911e-10   5.5777813e-09   9.8704176e-08   1.1193337e-06   8.1406443e-06   4.2071440e-05   1.6248921e-04   4.8887341e-04   1.1835414e-03   2.3654490e-03
   2.4400000e+01   6.0204479e-14   1.8800931e-10   5.2050089e-09   9.0935670e-08   1.0291445e-06   7.5325367e-06   3.9229500e-05   1.5264212e-04   4.6264021e-04   1.1282229e-03   2.2712085e-03
   2.4500000e+01   5.2711693e-14   1.8077346e-10   4.8607094e-09   8.3795797e-08   9.4593323e-07   6.9676012e-06   3.6571658e-05   1.4336038e-04   4.3771075e-04   1.0752078e-03   2.1800910e-03
   2.4600000e+01   4.6074303e-14   1.7288878e-10   4.5298297e-09   7.7141836e-08   8.6905143e-07   6.4439289e-06   3.4087517e-05   1.3461496e-04   4.1402739e-04   1.0244154e-03   2.0920237e-03
   2.4700000e+01   4.0272847e-14   1.6370614e-10   4.2015364e-09   7.0864542e-08   7.9793415e-07   5.9594802e-06   3.1767006e-05   1.2637781e-04   3.9153437e-04   9.7576693e-04   2.0069350e-03
   2.4800000e+01   3.5271390e-14   1.5287006e-10   3.8692152e-09   6.4888151e-08   7.3209994e-07   5.5120841e-06   2.9600378e-05   1.1862188e-04   3.7017791e-04   9.2918616e-04   1.9247539e-03
   2.4900000e+01   3.1017514e-14   1.4031872e-10   3.5304711e-09   5.9170374e-08   6.7115087e-07   5.0994390e-06   2.7578210e-05   1.1132117e-04   3.4990616e-04   8.8459890e-04   1.8454103e-03
   2.5000000e+01   2.7442327e-14   1.2628394e-10   3.1871286e-09   5.3702401e-08   6.1477252e-07   4.7191122e-06   2.5691402e-05   1.0445067e-04   3.3066921e-04   8.4193328e-04   1.7688352e-03
   2.5100000e+01   2.4460460e-14   1.1129121e-10   2.8452313e-09   4.8508899e-08   5.6273397e-07   4.3685400e-06   2.3931179e-05   9.7986370e-05   3.1241907e-04   8.0111964e-04   1.6949600e-03
   2.5200000e+01   2.1970066e-14   9.6159657e-11   2.5150423e-09   4.3648015e-08   5.1488784e-07   4.0450279e-06   2.2289090e-05   9.1905296e-05   2.9510974e-04   7.6209056e-04   1.6237172e-03
   2.5300000e+01   1.9852819e-14   8.2002068e-11   2.2110440e-09   3.9211371e-08   4.7117022e-07   3.7457503e-06   2.0757007e-05   8.6185470e-05   2.7869711e-04   7.2478087e-04   1.5550402e-03
   2.5400000e+01   1.7973917e-14   7.0224883e-11   1.9519381e-09   3.5324068e-08   4.3160074e-07   3.4677506e-06   1.9327129e-05   8.0805931e-05   2.6313904e-04   6.8912763e-04   1.4888631e-03
   2.5500000e+01   1.6182082e-14   6.2528194e-11   1.7606455e-09   3.2144686e-08   3.9628255e-07   3.2079414e-06   1.7991974e-05   7.5746727e-05   2.4839532e-04   6.5507014e-04   1.4251209e-03
   2.5600000e+01   1.4338560e-14   6.0365421e-11   1.6568291e-09   2.9807584e-08   3.6528340e-07   2.9634595e-06   1.6744415e-05   7.0988839e-05   2.3442732e-04   6.2254937e-04   1.3637491e-03
   2.5700000e+01   1.2599649e-14   5.9900820e-11   1.5861105e-09   2.7872526e-08   3.3742828e-07   2.7352309e-06   1.5578636e-05   6.6514414e-05   2.2119532e-04   5.9150254e-04   1.3046801e-03
   2.5800000e+01   1.1028363e-14   5.9475305e-11   1.5226932e-09   2.6114399e-08   3.1188285e-07   2.5232818e-06   1.4490325e-05   6.2308520e-05   2.0866413e-04   5.6187032e-04   1.2478440e-03
   2.5900000e+01   9.6277420e-15   5.8642869e-11   1.4579389e-09   2.4443982e-08   2.8813870e-07   2.3269327e-06   1.3475326e-05   5.8357032e-05   1.9680061e-04   5.3359619e-04   1.1931724e-03
   2.6000000e+01   8.3971435e-15   5.7082493e-11   1.3855106e-09   2.2794216e-08   2.6579422e-07   2.1454664e-06   1.2529552e-05   5.4646272e-05   1.8557274e-04   5.0662538e-04   1.1405986e-03
   2.6100000e+01   7.3322403e-15   5.4598147e-11   1.3013726e-09   2.1120200e-08   2.4455469e-07   1.9781277e-06   1.1648974e-05   5.1163001e-05   1.7494959e-04   4.8090488e-04   1.0900576e-03
   2.6200000e+01   6.4250206e-15   5.1118790e-11   1.2037902e-09   1.9399194e-08   2.2423221e-07   1.8241234e-06   1.0829631e-05   4.7894426e-05   1.6490137e-04   4.5638341e-04   1.0414858e-03
   2.6300000e+01   5.6637890e-15   4.6698370e-11   1.0933301e-09   1.7630615e-08   2.0474572e-07   1.6826224e-06   1.0067625e-05   4.4828193e-05   1.5539938e-04   4.3301147e-04   9.9482125e-04
   2.6400000e+01   5.0331654e-15   4.1515822e-11   9.7286000e-10   1.5836043e-08   1.8612101e-07   1.5527554e-06   9.3591205e-06   4.1952394e-05   1.4641604e-04   4.1074126e-04   9.5000353e-04
   2.6500000e+01   4.5140856e-15   3.5875070e-11   8.4754898e-10   1.4059214e-08   1.6849071e-07   1.4336156e-06   8.7003482e-06   3.9255563e-05   1.3792489e-04   3.8952676e-04   9.0697387e-04
   2.6600000e+01   4.0838014e-15   3.0205026e-11   7.2486724e-10   1.2366025e-08   1.5209429e-07   1.3242577e-06   8.0876012e-06   3.6726676e-05   1.2990055e-04   3.6932370e-04   8.6567503e-04
   2.6700000e+01   3.7158801e-15   2.5059591e-11   6.1458619e-10   1.0844533e-08   1.3727807e-07   1.2236988e-06   7.5172369e-06   3.4355153e-05   1.2231880e-04   3.5008955e-04   8.2605139e-04
   2.6800000e+01   3.3802050e-15   2.1117655e-11   5.2877847e-10   9.6049536e-09   1.2449522e-07   1.1309179e-06   6.9856766e-06   3.2130855e-05   1.1515649e-04   3.3178353e-04   7.8804889e-04
   2.6900000e+01   3.0429749e-15   1.9183095e-11   4.8181788e-10   8.7796625e-09   1.1430572e-07   1.0448562e-06   6.4894056e-06   3.0044087e-05   1.0839160e-04   3.1436659e-04   7.5161505e-04
   2.7000000e+01   2.6870904e-15   1.9462620e-11   4.7724706e-10   8.3995285e-09   1.0680172e-07   9.6486181e-07   6.0254451e-06   2.8085810e-05   1.0200284e-04   2.9780030e-04   7.1669760e-04
   2.7100000e+01   2.3584648e-15   2.0017755e-11   4.7932915e-10   8.1208234e-09   1.0030282e-07   8.9131529e-07   5.5927795e-06   2.6248905e-05   9.5969917e-05   2.8204486e-04   6.8324057e-04
   2.7200000e+01   2.0625850e-15   2.0461072e-11   4.8029993e-10   7.8589493e-09   9.4306268e-08   8.2339160e-07   5.1899242e-06   2.4527009e-05   9.0275254e-05   2.6706486e-04   6.5119133e-04
   2.7300000e+01   1.7998477e-15   2.0617854e-11   4.7640200e-10   7.5691062e-09   8.8512616e-08   7.6029834e-07   4.8153063e-06   2.2913921e-05   8.4901965e-05   2.5282625e-04   6.2049893e-04
   2.7400000e+01   1.5699351e-15   2.0367667e-11   4.6501714e-10   7.2195152e-09   8.2702835e-08   7.0138801e-07   4.4673504e-06   2.1403612e-05   7.9833713e-05   2.3929609e-04   5.9111390e-04
   2.7500000e+01   1.3718146e-15   1.9644369e-11   4.4466627e-10   6.7914179e-09   7.6738330e-08   6.4615802e-07   4.1444785e-06   1.9990223e-05   7.5054715e-05   2.2644258e-04   5.6298818e-04
   2.7600000e+01   1.2037389e-15   1.8436101e-11   4.1500950e-10   6.2790775e-09   7.0560938e-08   5.9425068e-07   3.8451099e-06   1.8668065e-05   7.0549742e-05   2.1423500e-04   5.3607517e-04
   2.7700000e+01   1.0632462e-15   1.6785294e-11   3.7684609e-10   5.6897777e-09   6.4192926e-08   5.4545322e-07   3.5676613e-06   1.7431624e-05   6.6304114e-05   2.0264374e-04   5.1032971e-04
   2.7800000e+01   9.4715991e-16   1.4788664e-11   3.3211450e-10   5.0438233e-09   5.7736994e-08   4.9969778e-07   3.3105468e-06   1.6275554e-05   6.2303706e-05   1.9164033e-04   4.8570808e-04
   2.7900000e+01   8.5158881e-16   1.2597218e-11   2.8389232e-10   4.3745401e-09   5.1376274e-08   4.5706140e-07   3.0721779e-06   1.5194683e-05   5.8534944e-05   1.8119736e-04   4.6216801e-04
   2.8000000e+01   7.7192700e-16   1.0416245e-11   2.3639631e-10   3.7282749e-09   4.5374329e-08   4.1776603e-07   2.8509635e-06   1.4184008e-05   5.4984806e-05   1.7128857e-04   4.3966867e-04
   2.8100000e+01   7.0285395e-16   8.5053253e-12   1.9498244e-10   3.1643953e-09   4.0075152e-08   3.8217854e-07   2.6453098e-06   1.3238700e-05   5.1640824e-05   1.6188879e-04   4.1817066e-04
   2.8200000e+01   6.3833441e-16   7.1783251e-12   1.6614578e-10   2.7552901e-09   3.5903170e-08   3.5081069e-07   2.4536206e-06   1.2354099e-05   4.8491081e-05   1.5297396e-04   3.9763606e-04
   2.8300000e+01   5.7161850e-16   6.8033977e-12   1.5752063e-10   2.5863688e-09   3.3363240e-08   3.2431915e-07   2.2742969e-06   1.1525717e-05   4.5524212e-05   1.4452115e-04   3.7802835e-04
   2.8400000e+01   5.0193526e-16   7.1904192e-12   1.6512307e-10   2.6109681e-09   3.2167671e-08   3.0236445e-07   2.1087953e-06   1.0749716e-05   4.2711708e-05   1.3650715e-04   3.5931050e-04
   2.8500000e+01   4.3580848e-16   7.6584424e-12   1.7466228e-10   2.6647437e-09   3.1297163e-08   2.8315785e-07   1.9582183e-06   1.0022649e-05   4.0032882e-05   1.2891000e-04   3.4144525e-04
   2.8600000e+01   3.7450556e-16   8.1123311e-12   1.8401209e-10   2.7216254e-09   3.0554269e-08   2.6575712e-07   1.8193924e-06   9.3408194e-06   3.7495451e-05   1.2171049e-04   3.2439834e-04
   2.8700000e+01   3.1900842e-16   8.4763180e-12   1.9147499e-10   2.7607204e-09   2.9779250e-08   2.4938171e-07   1.6896288e-06   8.7008945e-06   3.5104831e-05   1.1489005e-04   3.0813654e-04
   2.8800000e+01   2.7003890e-16   8.6914706e-12   1.9572946e-10   2.7657152e-09   2.8846507e-08   2.3340874e-07   1.5667402e-06   8.0999084e-06   3.2864040e-05   1.0843072e-04   2.9262766e-04
   2.8900000e+01   2.2805876e-16   8.7156911e-12   1.9582997e-10   2.7248754e-09   2.7664580e-08   2.1737297e-07   1.4490401e-06   7.5352613e-06   3.0773698e-05   1.0231517e-04   2.7784051e-04
   2.9000000e+01   1.9326971e-16   8.5237167e-12   1.9120700e-10   2.6310457e-09   2.6176148e-08   2.0096682e-07   1.3353433e-06   7.0047196e-06   2.8832023e-05   9.6526704e-05   2.6374496e-04
   2.9100000e+01   1.6561337e-16   8.1071193e-12   1.8166701e-10   2.4816498e-09   2.4358027e-08   1.8404035e-07   1.2249657e-06   6.5064160e-06   2.7034837e-05   9.1049236e-05   2.5031187e-04
   2.9200000e+01   1.4477128e-16   7.4743055e-12   1.6739246e-10   2.2786908e-09   2.2221176e-08   1.6660129e-07   1.1177243e-06   6.0388496e-06   2.5375562e-05   8.5867309e-05   2.3751314e-04
   2.9300000e+01   1.3016493e-16   6.6505170e-12   1.4894181e-10   2.0287508e-09   1.9810690e-08   1.4881503e-07   1.0139373e-06   5.6008857e-06   2.3845220e-05   8.0966088e-05   2.2532170e-04
   2.9400000e+01   1.2095571e-16   5.6778300e-12   1.2724951e-10   1.7429910e-09   1.7205805e-08   1.3100460e-07   9.1442380e-07   5.1917556e-06   2.2432435e-05   7.6331363e-05   2.1371150e-04
   2.9500000e+01   1.1604497e-16   4.6151557e-12   1.0362601e-10   1.4371518e-09   1.4519894e-08   1.1365068e-07   8.2050433e-07   4.8110574e-06   2.1123432e-05   7.1949546e-05   2.0265751e-04
   2.9600000e+01   1.1407394e-16   3.5382400e-12   7.9757763e-11   1.1315527e-09   1.1900471e-08   9.7391605e-08   7.3400033e-07   4.4587550e-06   1.9902037e-05   6.7807672e-05   1.9213573e-04
   2.9700000e+01   1.1342383e-16   2.5396638e-12   5.7707194e-11   8.5109228e-10   9.5291890e-09   8.3023382e-08   6.5723446e-07   4.1351789e-06   1.8749677e-05   6.3893401e-05   1.8212319e-04
   2.9800000e+01   1.1221573e-16   1.7288426e-12   3.9912741e-11   6.2524839e-10   7.6218389e-09   7.1499655e-08   5.9303045e-07   3.8410256e-06   1.7645379e-05   6.0195015e-05   1.7259793e-04
   2.9900000e+01   1.0831069e-16   1.2320267e-12   2.9188835e-11   4.8807792e-10   6.4283514e-09   6.3931724e-08   5.4471320e-07   3.5773580e-06   1.6565773e-05   5.6701422e-05   1.6353904e-04
   3.0000000e+01   9.9309665e-17   1.1923015e-12   2.8725899e-11   4.7821692e-10   6.2327964e-09   6.1588547e-08   5.1610869e-07   3.3456054e-06   1.5485088e-05   5.3402150e-05   1.5492660e-04


==> fig-SEIR-Chain-ExpAllNodes-Gil-B.txt <==
   0.0000000e+00   7.9957000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-01   3.7290000e-01   1.1664000e-01   1.0300000e-02   4.8000000e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e+00   1.7654000e-01   1.7895000e-01   4.2890000e-02   5.5000000e-03   5.3000000e-04   2.0000000e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8000000e+00   8.3560000e-02   1.7936000e-01   7.9530000e-02   1.8450000e-02   2.6000000e-03   3.2000000e-04   1.0000000e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4000000e+00   3.8630000e-02   1.4666000e-01   1.0513000e-01   3.7040000e-02   8.4000000e-03   1.5100000e-03   1.1000000e-04   1.0000000e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e+00   1.8450000e-02   1.0767000e-01   1.1437000e-01   5.8120000e-02   1.8360000e-02   3.8900000e-03   6.7000000e-04   5.0000000e-05   2.0000000e-05   0.0000000e+00   0.0000000e+00
   3.6000000e+00   8.4600000e-03   7.4020000e-02   1.0935000e-01   7.2690000e-02   2.9480000e-02   9.0800000e-03   1.9800000e-03   1.7000000e-04   3.0000000e-05   0.0000000e+00   0.0000000e+00
   4.2000000e+00   3.8300000e-03   4.8780000e-02   9.5500000e-02   8.1450000e-02   4.3290000e-02   1.6440000e-02   4.1600000e-03   9.1000000e-04   1.0000000e-04   2.0000000e-05   0.0000000e+00
   4.8000000e+00   1.8400000e-03   3.0470000e-02   7.6170000e-02   8.1380000e-02   5.4660000e-02   2.3820000e-02   8.4000000e-03   1.7900000e-03   5.7000000e-04   9.0000000e-05   2.0000000e-05
   5.4000000e+00   8.7000000e-04   1.8950000e-02   5.8330000e-02   7.6070000e-02   6.0830000e-02   3.2060000e-02   1.2800000e-02   3.6100000e-03   1.1500000e-03   1.9000000e-04   2.0000000e-05
   6.0000000e+00   4.2000000e-04   1.1200000e-02   4.2210000e-02   6.7610000e-02   6.4990000e-02   3.9820000e-02   1.9130000e-02   6.8900000e-03   2.2800000e-03   4.2000000e-04   1.0000000e-04
   6.6000000e+00   2.2000000e-04   6.5000000e-03   2.9540000e-02   5.5670000e-02   6.3500000e-02   4.5060000e-02   2.5490000e-02   1.0740000e-02   3.7000000e-03   8.5000000e-04   2.2000000e-04
   7.2000000e+00   1.2000000e-04   3.9000000e-03   1.9780000e-02   4.5260000e-02   5.9360000e-02   4.9240000e-02   3.1840000e-02   1.4670000e-02   6.0500000e-03   1.8900000e-03   5.0000000e-04
   7.8000000e+00   7.0000000e-05   2.3000000e-03   1.3150000e-02   3.5180000e-02   5.1390000e-02   4.9090000e-02   3.4780000e-02   1.9390000e-02   8.8000000e-03   2.9400000e-03   9.4000000e-04
   8.4000000e+00   2.0000000e-05   1.1900000e-03   8.5600000e-03   2.5910000e-02   4.3840000e-02   4.7040000e-02   3.8340000e-02   2.3230000e-02   1.2250000e-02   4.7700000e-03   1.8100000e-03
   9.0000000e+00   0.0000000e+00   5.4000000e-04   5.3100000e-03   1.9290000e-02   3.5900000e-02   4.3630000e-02   4.0080000e-02   2.7510000e-02   1.5300000e-02   7.1400000e-03   2.8400000e-03
   9.6000000e+00   0.0000000e+00   3.3000000e-04   3.3800000e-03   1.3800000e-02   2.8320000e-02   3.9130000e-02   3.9700000e-02   3.0170000e-02   1.8510000e-02   9.7100000e-03   4.0000000e-03
   1.0200000e+01   0.0000000e+00   1.9000000e-04   2.1500000e-03   9.1300000e-03   2.2450000e-02   3.3620000e-02   3.7440000e-02   3.1380000e-02   2.2050000e-02   1.1590000e-02   5.5700000e-03
   1.0800000e+01   0.0000000e+00   9.0000000e-05   1.2300000e-03   6.3400000e-03   1.6670000e-02   2.8950000e-02   3.5120000e-02   3.3580000e-02   2.4040000e-02   1.4710000e-02   7.2800000e-03
   1.1400000e+01   0.0000000e+00   7.0000000e-05   7.5000000e-04   4.5100000e-03   1.2440000e-02   2.3880000e-02   3.1150000e-02   3.2460000e-02   2.5880000e-02   1.7420000e-02   9.1700000e-03
   1.2000000e+01   0.0000000e+00   4.0000000e-05   4.3000000e-04   2.8500000e-03   8.9200000e-03   1.9210000e-02   2.6970000e-02   2.9960000e-02   2.6470000e-02   1.9270000e-02   1.1190000e-02
   1.2600000e+01   0.0000000e+00   3.0000000e-05   2.9000000e-04   1.8600000e-03   5.8000000e-03   1.5240000e-02   2.2750000e-02   2.8000000e-02   2.6020000e-02   2.1020000e-02   1.3510000e-02
   1.3200000e+01   0.0000000e+00   0.0000000e+00   1.7000000e-04   1.2300000e-03   4.1100000e-03   1.1850000e-02   1.9160000e-02   2.4890000e-02   2.5570000e-02   2.2880000e-02   1.5520000e-02
   1.3800000e+01   0.0000000e+00   0.0000000e+00   1.2000000e-04   7.7000000e-04   2.8200000e-03   8.5400000e-03   1.6370000e-02   2.2150000e-02   2.4240000e-02   2.2240000e-02   1.6760000e-02
   1.4400000e+01   0.0000000e+00   0.0000000e+00   5.0000000e-05   4.8000000e-04   1.8700000e-03   6.1300000e-03   1.2760000e-02   1.8100000e-02   2.2450000e-02   2.1070000e-02   1.7940000e-02
   1.5000000e+01   0.0000000e+00   0.0000000e+00   2.0000000e-05   2.8000000e-04   1.3400000e-03   4.0700000e-03   1.0140000e-02   1.5330000e-02   2.0410000e-02   2.0440000e-02   1.8950000e-02
   1.5600000e+01   0.0000000e+00   0.0000000e+00   1.0000000e-05   1.8000000e-04   8.8000000e-04   3.0100000e-03   7.1700000e-03   1.2970000e-02   1.8040000e-02   1.9610000e-02   1.9120000e-02
   1.6200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.3000000e-04   5.7000000e-04   2.1500000e-03   5.6300000e-03   1.0240000e-02   1.5580000e-02   1.8370000e-02   1.8630000e-02
   1.6800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-04   3.7000000e-04   1.6100000e-03   4.1800000e-03   8.8500000e-03   1.2580000e-02   1.5720000e-02   1.7090000e-02
   1.7400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.0000000e-05   2.5000000e-04   1.2300000e-03   2.7600000e-03   6.5800000e-03   1.0390000e-02   1.4370000e-02   1.6270000e-02
   1.8000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-05   2.0000000e-04   8.0000000e-04   2.0700000e-03   5.0900000e-03   8.9700000e-03   1.2730000e-02   1.5190000e-02
   1.8600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-05   1.6000000e-04   4.5000000e-04   1.4500000e-03   3.6600000e-03   7.3600000e-03   1.0620000e-02   1.3770000e-02
   1.9200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   7.0000000e-05   4.2000000e-04   1.0400000e-03   2.9200000e-03   5.8200000e-03   9.3200000e-03   1.2490000e-02
   1.9800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-05   2.7000000e-04   7.8000000e-04   1.9900000e-03   4.4300000e-03   7.7900000e-03   1.0990000e-02
   2.0400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-05   2.1000000e-04   6.3000000e-04   1.4100000e-03   3.4000000e-03   5.9500000e-03   8.9600000e-03
   2.1000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   1.1000000e-04   4.7000000e-04   9.8000000e-04   2.4700000e-03   4.8000000e-03   7.9400000e-03
   2.1600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   1.2000000e-04   2.8000000e-04   6.8000000e-04   1.9200000e-03   3.9100000e-03   6.7200000e-03
   2.2200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   1.0000000e-04   2.2000000e-04   5.1000000e-04   1.4100000e-03   2.8200000e-03   5.4100000e-03
   2.2800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   4.0000000e-05   1.3000000e-04   3.9000000e-04   1.1900000e-03   2.1500000e-03   4.5400000e-03
   2.3400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   1.0000000e-05   9.0000000e-05   2.7000000e-04   8.4000000e-04   1.5300000e-03   3.5300000e-03
   2.4000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   6.0000000e-05   1.3000000e-04   6.8000000e-04   1.2700000e-03   2.7000000e-03
   2.4600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   7.0000000e-05   1.0000000e-04   4.6000000e-04   1.1000000e-03   2.0800000e-03
   2.5200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0000000e-05   9.0000000e-05   3.5000000e-04   6.7000000e-04   1.5900000e-03
   2.5800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-05   8.0000000e-05   2.9000000e-04   4.0000000e-04   1.3100000e-03
   2.6400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0000000e-05   3.0000000e-05   1.9000000e-04   2.9000000e-04   9.5000000e-04
   2.7000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-05   3.0000000e-05   1.0000000e-04   3.0000000e-04   7.3000000e-04
   2.7600000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0000000e-05   8.0000000e-05   2.1000000e-04   5.2000000e-04
   2.8200000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   3.0000000e-05   1.8000000e-04   2.9000000e-04
   2.8800000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   0.0000000e+00   1.0000000e-05   2.0000000e-05   1.0000000e-04   2.2000000e-04
   2.9400000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   1.0000000e-05   2.0000000e-05   8.0000000e-05   1.4000000e-04
   3.0000000e+01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e-05   0.0000000e+00   3.0000000e-05   4.0000000e-05   1.4000000e-04


==> fig-SEIR-Chain-InfAllNodes-DE-B.txt <==
   0.0000000e+00   2.0000000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e-01   2.8779343e-01   5.6790461e-03   5.6744820e-05   3.8477987e-07   2.0493156e-09   3.4552994e-12  -5.2070805e-15   7.6742633e-16   9.1511124e-18   5.4380594e-18   2.7190297e-18
   2.0000000e-01   3.6416318e-01   1.4660624e-02   2.9851101e-04   4.0397559e-06   4.1057244e-08   3.3314313e-10   1.9846465e-12   7.4114497e-15   3.7054661e-17   1.2803662e-17   6.3461678e-18
   3.0000000e-01   4.3046362e-01   2.6776388e-02   8.3791302e-04   1.7358446e-05   2.6880379e-07   3.2530804e-09   3.0485311e-11   2.1515947e-13   1.1263567e-15   2.6452297e-17   1.0422987e-17
   4.0000000e-01   4.8788688e-01   4.1762575e-02   1.7910350e-03   5.0442648e-05   1.0544705e-06   1.7505754e-08   2.3815225e-10   2.6758108e-12   2.4832749e-14   2.2466167e-16   1.7651222e-17
   5.0000000e-01   5.3748965e-01   5.9309855e-02   3.2686679e-03   1.1770146e-04   3.1348310e-06   6.6051636e-08   1.1408728e-09   1.6462935e-11   2.0169847e-13   2.1938376e-15   4.4997616e-17
   6.0000000e-01   5.8019852e-01   7.9064729e-02   5.3753722e-03   2.3753647e-04   7.7203536e-06   1.9778014e-07   4.1581879e-09   7.3381482e-11   1.0994021e-12   1.4081044e-14   1.8601741e-16
   7.0000000e-01   6.1683603e-01   1.0067029e-01   8.2020302e-03   4.3245175e-04   1.6707053e-05   5.0791943e-07   1.2700687e-08   2.6875688e-10   4.9126109e-12   7.9143281e-14   1.1900359e-15
   8.0000000e-01   6.4812752e-01   1.2376982e-01   1.1825086e-02   7.2860034e-04   3.2791433e-05   1.1573107e-06   3.3441136e-08   8.1275676e-10   1.6910536e-11   3.0509160e-13   4.8626568e-15
   9.0000000e-01   6.7470643e-01   1.4800798e-01   1.6306909e-02   1.1551780e-03   5.9549741e-05   2.4002945e-06   7.9131222e-08   2.1964763e-09   5.2308584e-11   1.0818860e-12   1.9615893e-14
   1.0000000e+00   6.9714063e-01   1.7306151e-01   2.1690208e-02   1.7438034e-03   1.0171904e-04   4.6296324e-06   1.7225239e-07   5.4050884e-09   1.4617958e-10   3.4632344e-12   7.2916063e-14
   1.1000000e+00   7.1593100e-01   1.9862905e-01   2.8000939e-02   2.5277248e-03   1.6520962e-04   8.4081197e-06   3.4899021e-07   1.2182177e-08   3.6541936e-10   9.5767734e-12   2.2255540e-13
   1.2000000e+00   7.3150794e-01   2.2442448e-01   3.5250353e-02   3.5416134e-03   2.5700309e-04   1.4484349e-05   6.6408359e-07   2.5543359e-08   8.4168390e-10   2.4104482e-11   6.0594651e-13
   1.3000000e+00   7.4425898e-01   2.5019730e-01   4.3432922e-02   4.8197998e-03   3.8543381e-04   2.3890254e-05   1.2035583e-06   5.0895504e-08   1.8474282e-09   5.8478986e-11   1.6327914e-12
   1.4000000e+00   7.5453391e-01   2.7573314e-01   5.2527092e-02   6.3956190e-03   5.6023201e-04   3.7975108e-05   2.0898434e-06   9.6509957e-08   3.8303479e-09   1.3309849e-10   4.1158128e-12
   1.5000000e+00   7.6263628e-01   3.0083808e-01   6.2500019e-02   8.3009856e-03   7.9227220e-04   5.8439986e-05   3.4937174e-06   1.7485107e-07   7.4984162e-09   2.8065889e-10   9.3212408e-12
   1.6000000e+00   7.6881924e-01   3.2534221e-01   7.3305555e-02   1.0567535e-02   1.0934265e-03   8.7285252e-05   5.6353228e-06   3.0378092e-07   1.3980229e-08   5.5815821e-10   1.9566853e-11
   1.7000000e+00   7.7331448e-01   3.4910394e-01   8.4888822e-02   1.3223167e-02   1.4766185e-03   1.2700352e-04   8.8236967e-06   5.1157535e-07   2.5320633e-08   1.0873763e-09   4.0991442e-11
   1.8000000e+00   7.7633485e-01   3.7200943e-01   9.7187030e-02   1.6291624e-02   1.9558219e-03   1.8060335e-04   1.3461346e-05   8.3744355e-07   4.4527577e-08   2.0585541e-09   8.3807231e-11
   1.9000000e+00   7.7807374e-01   3.9397001e-01   1.1013057e-01   1.9792425e-02   2.5459298e-03   2.5161967e-04   2.0053212e-05   1.3332046e-06   7.5768232e-08   3.7484309e-09   1.6375219e-10
   2.0000000e+00   7.7869081e-01   4.1490783e-01   1.2364671e-01   2.3741989e-02   3.2620209e-03   3.4408754e-04   2.9240914e-05   2.0707357e-06   1.2520769e-07   6.5832056e-09   3.0542840e-10
   2.1000000e+00   7.7831692e-01   4.3477087e-01   1.3765333e-01   2.8154346e-02   4.1199201e-03   4.6244414e-04   4.1766848e-05   3.1387195e-06   2.0100746e-07   1.1164132e-08   5.4494834e-10
   2.2000000e+00   7.7707352e-01   4.5352181e-01   1.5206868e-01   3.3038305e-02   5.1354008e-03   6.1170898e-04   5.8562336e-05   4.6601611e-06   3.1577259e-07   1.8542904e-08   9.5599225e-10
   2.3000000e+00   7.7507351e-01   4.7113561e-01   1.6681281e-01   3.8397214e-02   6.3240481e-03   7.9750399e-04   8.0759227e-05   6.7945567e-06   4.8682518e-07   3.0249761e-08   1.6523285e-09
   2.4000000e+00   7.7242128e-01   4.8759951e-01   1.8180755e-01   4.4228952e-02   7.7012592e-03   1.0260535e-03   1.0968990e-04   9.7378940e-06   7.3620430e-07   4.8293484e-08   2.7878135e-09
   2.5000000e+00   7.6920951e-01   5.0290979e-01   1.9697701e-01   5.0527199e-02   9.2817006e-03   1.3040747e-03   1.4692113e-04   1.3737499e-05   1.0934618e-06   7.5522950e-08   4.5939173e-09
   2.6000000e+00   7.6550739e-01   5.1707669e-01   2.1224219e-01   5.7283546e-02   1.1079564e-02   1.6386097e-03   1.9421725e-04   1.9090545e-05   1.5959784e-06   1.1565100e-07   7.3715702e-09
   2.7000000e+00   7.6137501e-01   5.3012358e-01   2.2752461e-01   6.4485080e-02   1.3108797e-02   2.0371397e-03   2.5353717e-04   2.6144657e-05   2.2904686e-06   1.7369756e-07   1.1565675e-08
   2.8000000e+00   7.5686913e-01   5.4207609e-01   2.4275222e-01   7.2115095e-02   1.5381762e-02   2.5074711e-03   3.2713587e-04   3.5334783e-05   3.2402117e-06   2.5704830e-07   1.7894211e-08
   2.9000000e+00   7.5204315e-01   5.5296202e-01   2.5785944e-01   8.0153105e-02   1.7909212e-02   3.0577344e-03   4.1756550e-04   4.7183597e-05   4.5251273e-06   3.7546509e-07   2.7349432e-08
   3.0000000e+00   7.4694720e-01   5.6281129e-01   2.7278718e-01   8.8574849e-02   2.0700298e-02   3.6963834e-03   5.2767536e-04   6.2301496e-05   6.2417762e-06   5.4108607e-07   4.1197864e-08
   3.1000000e+00   7.4162689e-01   5.7165646e-01   2.8748190e-01   9.7352964e-02   2.3762541e-02   4.4320907e-03   6.6060463e-04   8.1394671e-05   8.5063873e-06   7.6903907e-07   6.1070475e-08
   3.2000000e+00   7.3611442e-01   5.7953890e-01   3.0188900e-01   1.0645992e-01   2.7102240e-02   5.2733165e-03   8.1970948e-04   1.0528636e-04   1.1465321e-05   1.0796489e-06   8.9274472e-08
   3.3000000e+00   7.3043690e-01   5.8650500e-01   3.1595858e-01   1.1586420e-01   3.0724599e-02   6.2288402e-03   1.0085854e-03   1.3487769e-04   1.5282951e-05   1.4964573e-06   1.2857113e-07
   3.4000000e+00   7.2462022e-01   5.9259969e-01   3.2964699e-01   1.2553309e-01   3.4632757e-02   7.3072328e-03   1.2310925e-03   1.7120974e-04   2.0162799e-05   2.0507497e-06   1.8291979e-07
   3.5000000e+00   7.1868874e-01   5.9786635e-01   3.4291649e-01   1.3543312e-01   3.8827707e-02   8.5167771e-03   1.4913544e-03   2.1547093e-04   2.6350114e-05   2.7820849e-06   2.5755940e-07
   3.6000000e+00   7.1266531e-01   6.0234676e-01   3.5573524e-01   1.4553010e-01   4.3308305e-02   9.8654679e-03   1.7937579e-03   2.6899694e-04   3.4131875e-05   3.7382959e-06   3.5900851e-07
   3.7000000e+00   7.0657114e-01   6.0608123e-01   3.6807714e-01   1.5578916e-01   4.8071295e-02   1.1360996e-02   2.1429460e-03   3.3327133e-04   4.3837706e-05   4.9757969e-06   4.9513078e-07
   3.8000000e+00   7.0042248e-01   6.0911296e-01   3.7991780e-01   1.6617562e-01   5.3112274e-02   1.3010478e-02   2.5436505e-03   4.0992374e-04   5.5855876e-05   6.5654656e-06   6.7640191e-07
   3.9000000e+00   6.9423148e-01   6.1148706e-01   3.9123723e-01   1.7665318e-01   5.8425322e-02   1.4820906e-02   3.0008064e-03   5.0070152e-04   7.0612408e-05   8.5868124e-06   9.1481695e-07
   4.0000000e+00   6.8800979e-01   6.1324608e-01   4.0202019e-01   1.8718611e-01   6.4002690e-02   1.6798644e-02   3.5194736e-03   6.0750936e-04   8.8596940e-05   1.1136217e-05   1.2257660e-06
   4.1000000e+00   6.8176835e-01   6.1443033e-01   4.1225515e-01   1.9774004e-01   6.9834988e-02   1.8949228e-02   4.1047734e-03   7.3241967e-04   1.1037334e-04   1.4330377e-05   1.6287756e-06
   4.2000000e+00   6.7551741e-01   6.1507781e-01   4.2193429e-01   2.0828198e-01   7.5911187e-02   2.1277366e-02   4.7618883e-03   8.7767252e-04   1.3657970e-04   1.8306303e-05   2.1475083e-06
   4.3000000e+00   6.6926654e-01   6.1522423e-01   4.3105346e-01   2.1878031e-01   8.2218613e-02   2.3786935e-02   5.4960624e-03   1.0456757e-03   1.6792834e-04   2.3221323e-05   2.8097634e-06
   4.4000000e+00   6.6302370e-01   6.1490462e-01   4.3961099e-01   2.2920448e-01   8.8743598e-02   2.6481014e-02   6.3124702e-03   1.2389714e-03   2.0521279e-04   2.9259386e-05   3.6495384e-06
   4.5000000e+00   6.5679429e-01   6.1415449e-01   4.4760818e-01   2.3952399e-01   9.5471456e-02   2.9362143e-02   7.2162733e-03   1.4602162e-03   2.4929394e-04   3.6627120e-05   4.7062552e-06
   4.6000000e+00   6.5058335e-01   6.1300681e-01   4.5504964e-01   2.4970985e-01   1.0238611e-01   3.2432018e-02   8.2126104e-03   1.7122082e-03   3.0111170e-04   4.5557550e-05   6.0259066e-06
   4.7000000e+00   6.4439563e-01   6.1149264e-01   4.6194165e-01   2.5973528e-01   1.0947084e-01   3.5691302e-02   9.3063952e-03   1.9978610e-03   3.6170404e-04   5.6321494e-05   7.6645527e-06
   4.8000000e+00   6.3823555e-01   6.0964106e-01   4.6829213e-01   2.6957562e-01   1.1670824e-01   3.9139626e-02   1.0502317e-02   2.3202036e-03   4.3220707e-04   6.9227579e-05   9.6883247e-06
   4.9000000e+00   6.3210722e-01   6.0747921e-01   4.7411068e-01   2.7920841e-01   1.2408026e-01   4.2775589e-02   1.1804838e-02   2.6823807e-03   5.1385502e-04   8.4622238e-05   1.2173425e-05
   5.0000000e+00   6.2601430e-01   6.0503265e-01   4.7940840e-01   2.8861308e-01   1.3156838e-01   4.6596846e-02   1.3218159e-02   3.0876241e-03   6.0797752e-04   1.0289261e-04   1.5207749e-05
   5.1000000e+00   6.1995911e-01   6.0232637e-01   4.8419824e-01   2.9776978e-01   1.3915374e-01   5.0600458e-02   1.4746219e-02   3.5391951e-03   7.1598241e-04   1.2446727e-04   1.8892835e-05
   5.2000000e+00   6.1394369e-01   5.9938341e-01   4.8849507e-01   3.0666068e-01   1.4681674e-01   5.4782539e-02   1.6392770e-02   4.0404579e-03   8.3936591e-04   1.4981116e-04   2.3340918e-05
   5.3000000e+00   6.0796989e-01   5.9622534e-01   4.9231416e-01   3.1526995e-01   1.5453796e-01   5.9138324e-02   1.8161113e-02   4.5947785e-03   9.7971864e-04   1.7944347e-04   2.8683148e-05
   5.4000000e+00   6.0203948e-01   5.9287234e-01   4.9567112e-01   3.2358382e-01   1.6229825e-01   6.3662181e-02   2.0054079e-02   5.2055170e-03   1.1387256e-03   2.1393863e-04   3.5070080e-05
   5.5000000e+00   5.9615405e-01   5.8934316e-01   4.9858186e-01   3.3159053e-01   1.7007873e-01   6.8347612e-02   2.2074035e-02   5.8760278e-03   1.3181660e-03   2.5392631e-04   4.2671675e-05
   5.6000000e+00   5.9031504e-01   5.8565525e-01   5.0106266e-01   3.3928027e-01   1.7786079e-01   7.3187286e-02   2.4222881e-02   6.6096502e-03   1.5199102e-03   3.0009174e-04   5.1677928e-05
   5.7000000e+00   5.8452340e-01   5.8182508e-01   5.0313062e-01   3.4664427e-01   1.8562603e-01   7.8173415e-02   2.6502112e-02   7.4096359e-03   1.7458844e-03   3.5317382e-04   6.2302843e-05
   5.8000000e+00   5.7877973e-01   5.7786771e-01   5.0480377e-01   3.5367563e-01   1.9335596e-01   8.3297387e-02   2.8912868e-02   8.2792537e-03   1.9980983e-03   4.1395916e-04   7.4777798e-05
   5.9000000e+00   5.7308461e-01   5.7379713e-01   5.0609989e-01   3.6036903e-01   2.0103283e-01   8.8550025e-02   3.1455744e-02   9.2216498e-03   2.2786225e-03   4.8329583e-04   8.9362313e-05
   6.0000000e+00   5.6743857e-01   5.6962641e-01   5.0703640e-01   3.6672063e-01   2.0863970e-01   9.3921678e-02   3.4130764e-02   1.0239815e-02   2.5895806e-03   5.6209548e-04   1.0634638e-04
   6.1000000e+00   5.6184205e-01   5.6536770e-01   5.0763039e-01   3.7272800e-01   2.1616046e-01   9.9402224e-02   3.6937385e-02   1.1336585e-02   2.9331488e-03   6.5133336e-04   1.2605047e-04
   6.2000000e+00   5.5629544e-01   5.6103225e-01   5.0789856e-01   3.7839018e-01   2.2357985e-01   1.0498107e-01   3.9874498e-02   1.2514640e-02   3.3115556e-03   7.5204824e-04   1.4882557e-04
   6.3000000e+00   5.5079899e-01   5.5663051e-01   5.0785762e-01   3.8370719e-01   2.3088328e-01   1.1064741e-01   4.2940531e-02   1.3776455e-02   3.7270388e-03   8.6533369e-04   1.7505641e-04
   6.4000000e+00   5.4535270e-01   5.5217182e-01   5.0752462e-01   3.8868047e-01   2.3805650e-01   1.1638992e-01   4.6133491e-02   1.5124409e-02   4.1818823e-03   9.9233480e-04   2.0515363e-04
   6.5000000e+00   5.3995654e-01   5.4766476e-01   5.0691611e-01   3.9331265e-01   2.4508616e-01   1.2219698e-01   4.9450857e-02   1.6560677e-02   4.6783874e-03   1.1342536e-03   2.3956182e-04
   6.6000000e+00   5.3461046e-01   5.4311734e-01   5.0604806e-01   3.9760719e-01   2.5195994e-01   1.2805696e-01   5.2889598e-02   1.8087148e-02   5.2188327e-03   1.2923466e-03   2.7876529e-04
   6.7000000e+00   5.2931442e-01   5.3853703e-01   5.0493579e-01   4.0156828e-01   2.5866658e-01   1.3395821e-01   5.6446173e-02   1.9705428e-02   5.8054741e-03   1.4679243e-03   3.2328807e-04
   6.8000000e+00   5.2406831e-01   5.3393074e-01   5.0359402e-01   4.0520094e-01   2.6519585e-01   1.3988906e-01   6.0116534e-02   2.1416834e-02   6.4405451e-03   1.6623519e-03   3.7369392e-04
   6.9000000e+00   5.1887204e-01   5.2930484e-01   5.0203689e-01   4.0851090e-01   2.7153851e-01   1.4583789e-01   6.3896152e-02   2.3222395e-02   7.1262433e-03   1.8770444e-03   4.3058675e-04
   7.0000000e+00   5.1372538e-01   5.2466513e-01   5.0027840e-01   4.1150440e-01   2.7768593e-01   1.5179321e-01   6.7780234e-02   2.5122867e-02   7.8646812e-03   2.1134409e-03   4.9460800e-04
   7.1000000e+00   5.0862804e-01   5.2001653e-01   4.9833229e-01   4.1418900e-01   2.8363024e-01   1.5774311e-01   7.1763454e-02   2.7118844e-02   8.6580098e-03   2.3730380e-03   5.6642935e-04
   7.2000000e+00   5.0357971e-01   5.1536359e-01   4.9621166e-01   4.1657266e-01   2.8936453e-01   1.6367598e-01   7.5840140e-02   2.9210594e-02   9.5082842e-03   2.6573586e-03   6.4676277e-04
   7.3000000e+00   4.9858009e-01   5.1071060e-01   4.9392899e-01   4.1866351e-01   2.9488283e-01   1.6958058e-01   8.0004318e-02   3.1398031e-02   1.0417439e-02   2.9679454e-03   7.3636189e-04
   7.4000000e+00   4.9362887e-01   5.0606154e-01   4.9149610e-01   4.2046987e-01   3.0018011e-01   1.7544605e-01   8.4249710e-02   3.3680720e-02   1.1387286e-02   3.3063602e-03   8.3602196e-04
   7.5000000e+00   4.8872575e-01   5.0142011e-01   4.8892421e-01   4.2200027e-01   3.0525227e-01   1.8126194e-01   8.8569738e-02   3.6057869e-02   1.2419520e-02   3.6741845e-03   9.4657985e-04
   7.6000000e+00   4.8387043e-01   4.9678974e-01   4.8622387e-01   4.2326344e-01   3.1009615e-01   1.8701817e-01   9.2957520e-02   3.8528338e-02   1.3515711e-02   4.0730191e-03   1.0689141e-03
   7.7000000e+00   4.7906259e-01   4.9217359e-01   4.8340519e-01   4.2426816e-01   3.1470929e-01   1.9270512e-01   9.7406031e-02   4.1090666e-02   1.4677270e-02   4.5044554e-03   1.2039387e-03
   7.8000000e+00   4.7430183e-01   4.8757428e-01   4.8047820e-01   4.2502368e-01   3.1908957e-01   1.9831332e-01   1.0190819e-01   4.3743203e-02   1.5905475e-02   4.9700574e-03   1.3525905e-03
   7.9000000e+00   4.6958774e-01   4.8299391e-01   4.7745222e-01   4.2554005e-01   3.2323599e-01   2.0383329e-01   1.0645635e-01   4.6484003e-02   1.7201592e-02   5.4714519e-03   1.5158466e-03
   8.0000000e+00   4.6491992e-01   4.7843447e-01   4.7433608e-01   4.2582713e-01   3.2714821e-01   2.0925612e-01   1.1104284e-01   4.9310814e-02   1.8566689e-02   6.0102249e-03   1.6947105e-03
   8.1000000e+00   4.6029797e-01   4.7389781e-01   4.7113813e-01   4.2589455e-01   3.3082644e-01   2.1457351e-01   1.1566001e-01   5.2221086e-02   2.0001623e-02   6.5879162e-03   1.8902116e-03
   8.2000000e+00   4.5572151e-01   4.6938569e-01   4.6786626e-01   4.2575175e-01   3.3427147e-01   2.1977780e-01   1.2030022e-01   5.5211967e-02   2.1507041e-02   7.2060191e-03   2.1034047e-03
   8.3000000e+00   4.5119013e-01   4.6489975e-01   4.6452788e-01   4.2540796e-01   3.3748470e-01   2.2486191e-01   1.2495586e-01   5.8280305e-02   2.3083380e-02   7.8659807e-03   2.3353703e-03
   8.4000000e+00   4.4670347e-01   4.6044152e-01   4.6112992e-01   4.2487217e-01   3.4046806e-01   2.2981937e-01   1.2961931e-01   6.1422645e-02   2.4730867e-02   8.5692018e-03   2.5872144e-03
   8.5000000e+00   4.4226114e-01   4.5601242e-01   4.5767883e-01   4.2415317e-01   3.4322411e-01   2.3464434e-01   1.3428298e-01   6.4635236e-02   2.6449519e-02   9.3170367e-03   2.8600688e-03
   8.6000000e+00   4.3786276e-01   4.5161372e-01   4.5418077e-01   4.2325962e-01   3.4575572e-01   2.3933145e-01   1.3893942e-01   6.7914134e-02   2.8239143e-02   1.0110757e-02   3.1550704e-03
   8.7000000e+00   4.3350791e-01   4.4724628e-01   4.5064181e-01   4.2220058e-01   3.4806582e-01   2.4387534e-01   1.4358132e-01   7.1255427e-02   3.0099424e-02   1.0951529e-02   3.4733306e-03
   8.8000000e+00   4.2919617e-01   4.4291072e-01   4.4706725e-01   4.2098519e-01   3.5015854e-01   2.4827118e-01   1.4820097e-01   7.4654731e-02   3.2029918e-02   1.1840573e-02   3.8160211e-03
   8.9000000e+00   4.2492712e-01   4.3860764e-01   4.4346209e-01   4.1962226e-01   3.5203821e-01   2.5251471e-01   1.5279091e-01   7.8107516e-02   3.4029961e-02   1.2778999e-02   4.1843035e-03
   9.0000000e+00   4.2070036e-01   4.3433759e-01   4.3983105e-01   4.1812023e-01   3.5370936e-01   2.5660223e-01   1.5734394e-01   8.1609134e-02   3.6098663e-02   1.3767798e-02   4.5793229e-03
   9.1000000e+00   4.1651548e-01   4.3010110e-01   4.3617860e-01   4.1648722e-01   3.5517664e-01   2.6053056e-01   1.6185317e-01   8.5154822e-02   3.8234912e-02   1.4807839e-02   5.0022080e-03
   9.2000000e+00   4.1237210e-01   4.2589866e-01   4.3250891e-01   4.1473101e-01   3.5644491e-01   2.6429709e-01   1.6631200e-01   8.8739701e-02   4.0437368e-02   1.5899870e-02   5.4540711e-03
   9.3000000e+00   4.0826982e-01   4.2173074e-01   4.2882589e-01   4.1285902e-01   3.5751916e-01   2.6789974e-01   1.7071411e-01   9.2358775e-02   4.2704470e-02   1.7044519e-02   5.9360084e-03
   9.4000000e+00   4.0420825e-01   4.1759776e-01   4.2513321e-01   4.1087834e-01   3.5840457e-01   2.7133698e-01   1.7505348e-01   9.6006930e-02   4.5034430e-02   1.8242291e-02   6.4490995e-03
   9.5000000e+00   4.0018701e-01   4.1350012e-01   4.2143424e-01   4.0879572e-01   3.5910648e-01   2.7460783e-01   1.7932436e-01   9.9678938e-02   4.7425236e-02   1.9493574e-02   6.9944078e-03
   9.6000000e+00   3.9620571e-01   4.0943806e-01   4.1773215e-01   4.0661788e-01   3.5963032e-01   2.7771149e-01   1.8352122e-01   1.0336961e-01   4.9874768e-02   2.0798631e-02   7.5729442e-03
   9.7000000e+00   3.9226396e-01   4.0541158e-01   4.1402982e-01   4.0435182e-01   3.5998190e-01   2.8064721e-01   1.8763848e-01   1.0707379e-01   5.2380869e-02   2.2157656e-02   8.1856756e-03
   9.8000000e+00   3.8836137e-01   4.0142070e-01   4.1032977e-01   4.0200397e-01   3.6016730e-01   2.8341505e-01   1.9167090e-01   1.1078603e-01   5.4941086e-02   2.3570738e-02   8.8335847e-03
   9.9000000e+00   3.8449754e-01   3.9746543e-01   4.0663440e-01   3.9958047e-01   3.6019252e-01   2.8601538e-01   1.9561355e-01   1.1450097e-01   5.7552819e-02   2.5037818e-02   9.5175888e-03
   1.0000000e+01   3.8067211e-01   3.9354579e-01   4.0294595e-01   3.9708717e-01   3.6006347e-01   2.8844891e-01   1.9946191e-01   1.1821335e-01   6.0213334e-02   2.6558683e-02   1.0238539e-02
   1.0100000e+01   3.7688470e-01   3.8966176e-01   3.9926654e-01   3.9452965e-01   3.5978603e-01   2.9071666e-01   2.0321181e-01   1.2191796e-01   6.2919755e-02   2.8132970e-02   1.0997219e-02
   1.0200000e+01   3.7313492e-01   3.8581332e-01   3.9559813e-01   3.9191321e-01   3.5936598e-01   2.9281995e-01   2.0685943e-01   1.2560970e-01   6.5669068e-02   2.9760167e-02   1.1794346e-02
   1.0300000e+01   3.6942243e-01   3.8200044e-01   3.9194258e-01   3.8924289e-01   3.5880901e-01   2.9476042e-01   2.1040133e-01   1.2928354e-01   6.8458119e-02   3.1439608e-02   1.2630572e-02
   1.0400000e+01   3.6574684e-01   3.7822306e-01   3.8830156e-01   3.8652342e-01   3.5812076e-01   2.9654004e-01   2.1383442e-01   1.3293455e-01   7.1283617e-02   3.3170478e-02   1.3506480e-02
   1.0500000e+01   3.6210781e-01   3.7448111e-01   3.8467666e-01   3.8375942e-01   3.5730681e-01   2.9816088e-01   2.1715589e-01   1.3655794e-01   7.4142241e-02   3.4951840e-02   1.4422564e-02
   1.0600000e+01   3.5850496e-01   3.7077439e-01   3.8106922e-01   3.8095539e-01   3.5637292e-01   2.9962525e-01   2.2036300e-01   1.4014895e-01   7.7030623e-02   3.6782685e-02   1.5379265e-02
   1.0700000e+01   3.5493794e-01   3.6710271e-01   3.7748033e-01   3.7811550e-01   3.5532496e-01   3.0093601e-01   2.2345338e-01   1.4370272e-01   7.9945138e-02   3.8661861e-02   1.6377006e-02
   1.0800000e+01   3.5140639e-01   3.6346587e-01   3.7391104e-01   3.7524368e-01   3.5416859e-01   3.0209613e-01   2.2642499e-01   1.4721457e-01   8.2882139e-02   4.0588088e-02   1.7416112e-02
   1.0900000e+01   3.4790996e-01   3.5986367e-01   3.7036232e-01   3.7234370e-01   3.5290933e-01   3.0310869e-01   2.2927610e-01   1.5068007e-01   8.5837969e-02   4.2559956e-02   1.8496805e-02
   1.1000000e+01   3.4444831e-01   3.5629589e-01   3.6683509e-01   3.6941911e-01   3.5155250e-01   3.0397687e-01   2.3200526e-01   1.5409498e-01   8.8808950e-02   4.4575934e-02   1.9619207e-02
   1.1100000e+01   3.4102109e-01   3.5276234e-01   3.6333021e-01   3.6647329e-01   3.5010325e-01   3.0470395e-01   2.3461138e-01   1.5745528e-01   9.1791394e-02   4.6634359e-02   2.0783340e-02
   1.1200000e+01   3.3762795e-01   3.4926281e-01   3.5984849e-01   3.6350941e-01   3.4856655e-01   3.0529329e-01   2.3709364e-01   1.6075716e-01   9.4781595e-02   4.8733444e-02   2.1989125e-02
   1.1300000e+01   3.3426857e-01   3.4579709e-01   3.5639066e-01   3.6053045e-01   3.4694720e-01   3.0574838e-01   2.3945154e-01   1.6399702e-01   9.7775832e-02   5.0871274e-02   2.3236380e-02
   1.1400000e+01   3.3094261e-01   3.4236498e-01   3.5295740e-01   3.5753920e-01   3.4524981e-01   3.0607281e-01   2.4168491e-01   1.6717148e-01   1.0077037e-01   5.3045807e-02   2.4524826e-02
   1.1500000e+01   3.2764974e-01   3.3896624e-01   3.4954931e-01   3.5453832e-01   3.4347892e-01   3.0627017e-01   2.4379373e-01   1.7027732e-01   1.0376153e-01   5.5254940e-02   2.5854088e-02
   1.1600000e+01   3.2438962e-01   3.3560060e-01   3.4616682e-01   3.5153040e-01   3.4163924e-01   3.0634421e-01   2.4577797e-01   1.7331135e-01   1.0674571e-01   5.7496587e-02   2.7223752e-02
   1.1700000e+01   3.2116193e-01   3.3226776e-01   3.4281022e-01   3.4851772e-01   3.3973527e-01   3.0629902e-01   2.4763810e-01   1.7627051e-01   1.0971907e-01   5.9768442e-02   2.8633317e-02
   1.1800000e+01   3.1796636e-01   3.2896744e-01   3.3947982e-01   3.4550240e-01   3.3777134e-01   3.0613864e-01   2.4937480e-01   1.7915200e-01   1.1267791e-01   6.2068136e-02   3.0082184e-02
   1.1900000e+01   3.1480258e-01   3.2569938e-01   3.3617589e-01   3.4248647e-01   3.3575159e-01   3.0586708e-01   2.5098894e-01   1.8195323e-01   1.1561859e-01   6.4393251e-02   3.1569656e-02
   1.2000000e+01   3.1167027e-01   3.2246331e-01   3.3289867e-01   3.3947184e-01   3.3368001e-01   3.0548829e-01   2.5248153e-01   1.8467186e-01   1.1853758e-01   6.6741317e-02   3.3094935e-02
   1.2100000e+01   3.0856913e-01   3.1925895e-01   3.2964838e-01   3.3646034e-01   3.3156040e-01   3.0500618e-01   2.5385377e-01   1.8730579e-01   1.2143147e-01   6.9109818e-02   3.4657125e-02
   1.2200000e+01   3.0549884e-01   3.1608605e-01   3.2642524e-01   3.3345365e-01   3.2939641e-01   3.0442459e-01   2.5510702e-01   1.8985313e-01   1.2429694e-01   7.1496185e-02   3.6255233e-02
   1.2300000e+01   3.0245910e-01   3.1294433e-01   3.2322943e-01   3.3045337e-01   3.2719149e-01   3.0374734e-01   2.5624283e-01   1.9231226e-01   1.2713077e-01   7.3897801e-02   3.7888166e-02
   1.2400000e+01   2.9944960e-01   3.0983356e-01   3.2006111e-01   3.2746099e-01   3.2494895e-01   3.0297819e-01   2.5726291e-01   1.9468177e-01   1.2992985e-01   7.6311996e-02   3.9554731e-02
   1.2500000e+01   2.9647004e-01   3.0675347e-01   3.1692042e-01   3.2447788e-01   3.2267190e-01   3.0212084e-01   2.5816913e-01   1.9696049e-01   1.3269118e-01   7.8736061e-02   4.1253640e-02
   1.2600000e+01   2.9352013e-01   3.0370378e-01   3.1380741e-01   3.2150537e-01   3.2036356e-01   3.0117902e-01   2.5896328e-01   1.9914723e-01   1.3541186e-01   8.1167404e-02   4.2983619e-02
   1.2700000e+01   2.9059957e-01   3.0068420e-01   3.1072206e-01   3.1854456e-01   3.1802696e-01   3.0015665e-01   2.5964748e-01   2.0124099e-01   1.3808895e-01   8.3603276e-02   4.4743288e-02
   1.2800000e+01   2.8770807e-01   2.9769444e-01   3.0766429e-01   3.1559643e-01   3.1566495e-01   2.9905758e-01   2.6022410e-01   2.0324102e-01   1.4071960e-01   8.6040858e-02   4.6531165e-02
   1.2900000e+01   2.8484533e-01   2.9473421e-01   3.0463407e-01   3.1266193e-01   3.1328026e-01   2.9788556e-01   2.6069551e-01   2.0514677e-01   1.4330109e-01   8.8477370e-02   4.8345710e-02
   1.3000000e+01   2.8201108e-01   2.9180324e-01   3.0163134e-01   3.0974194e-01   3.1087547e-01   2.9664421e-01   2.6106415e-01   2.0695784e-01   1.4583089e-01   9.0910071e-02   5.0185329e-02
   1.3100000e+01   2.7920503e-01   2.8890125e-01   2.9865602e-01   3.0683728e-01   3.0845307e-01   2.9533707e-01   2.6133245e-01   2.0867400e-01   1.4830662e-01   9.3336263e-02   5.2048371e-02
   1.3200000e+01   2.7642690e-01   2.8602798e-01   2.9570806e-01   3.0394875e-01   3.0601541e-01   2.9396754e-01   2.6150293e-01   2.1029522e-01   1.5072605e-01   9.5753285e-02   5.3933129e-02
   1.3300000e+01   2.7367642e-01   2.8318314e-01   2.9278738e-01   3.0107708e-01   3.0356470e-01   2.9253894e-01   2.6157812e-01   2.1182161e-01   1.5308713e-01   9.8158518e-02   5.5837838e-02
   1.3400000e+01   2.7095330e-01   2.8036649e-01   2.8989390e-01   2.9822293e-01   3.0110306e-01   2.9105446e-01   2.6156058e-01   2.1325349e-01   1.5538795e-01   1.0054938e-01   5.7760680e-02
   1.3500000e+01   2.6825727e-01   2.7757777e-01   2.8702754e-01   2.9538695e-01   2.9863246e-01   2.8951718e-01   2.6145292e-01   2.1459131e-01   1.5762677e-01   1.0292333e-01   5.9699780e-02
   1.3600000e+01   2.6558807e-01   2.7481671e-01   2.8418820e-01   2.9256971e-01   2.9615476e-01   2.8793007e-01   2.6125779e-01   2.1583574e-01   1.5980201e-01   1.0527788e-01   6.1653204e-02
   1.3700000e+01   2.6294543e-01   2.7208306e-01   2.8137580e-01   2.8977175e-01   2.9367184e-01   2.8629614e-01   2.6097774e-01   2.1698733e-01   1.6191214e-01   1.0761066e-01   6.3619107e-02
   1.3800000e+01   2.6032908e-01   2.6937653e-01   2.7859014e-01   2.8699345e-01   2.9118546e-01   2.8461843e-01   2.6061556e-01   2.1804685e-01   1.6395568e-01   1.0991924e-01   6.5595561e-02
   1.3900000e+01   2.5773877e-01   2.6669687e-01   2.7583101e-01   2.8423511e-01   2.8869714e-01   2.8289989e-01   2.6017420e-01   2.1901533e-01   1.6593127e-01   1.1220113e-01   6.7580509e-02
   1.4000000e+01   2.5517422e-01   2.6404380e-01   2.7309820e-01   2.8149703e-01   2.8620837e-01   2.8114332e-01   2.5965653e-01   2.1989389e-01   1.6783773e-01   1.1445397e-01   6.9571904e-02
   1.4100000e+01   2.5263520e-01   2.6141707e-01   2.7039152e-01   2.7877947e-01   2.8372056e-01   2.7935144e-01   2.5906540e-01   2.2068374e-01   1.6967401e-01   1.1667546e-01   7.1567708e-02
   1.4200000e+01   2.5012144e-01   2.5881641e-01   2.6771077e-01   2.7608267e-01   2.8123504e-01   2.7752686e-01   2.5840358e-01   2.2138615e-01   1.7143922e-01   1.1886344e-01   7.3565894e-02
   1.4300000e+01   2.4763269e-01   2.5624157e-01   2.6505577e-01   2.7340687e-01   2.7875307e-01   2.7567208e-01   2.5767381e-01   2.2200245e-01   1.7313259e-01   1.2101584e-01   7.5564444e-02
   1.4400000e+01   2.4516871e-01   2.5369230e-01   2.6242635e-01   2.7075229e-01   2.7627586e-01   2.7378949e-01   2.5687877e-01   2.2253407e-01   1.7475353e-01   1.2313070e-01   7.7561352e-02
   1.4500000e+01   2.4272924e-01   2.5116835e-01   2.5982233e-01   2.6811912e-01   2.7380454e-01   2.7188137e-01   2.5602108e-01   2.2298250e-01   1.7630158e-01   1.2520615e-01   7.9554621e-02
   1.4600000e+01   2.4031405e-01   2.4866947e-01   2.5724356e-01   2.6550753e-01   2.7134015e-01   2.6994989e-01   2.5510332e-01   2.2334930e-01   1.7777641e-01   1.2724044e-01   8.1542262e-02
   1.4700000e+01   2.3792288e-01   2.4619543e-01   2.5468988e-01   2.6291769e-01   2.6888370e-01   2.6799712e-01   2.5412801e-01   2.2363611e-01   1.7917785e-01   1.2923191e-01   8.3522300e-02
   1.4800000e+01   2.3555551e-01   2.4374599e-01   2.5216115e-01   2.6034975e-01   2.6643609e-01   2.6602502e-01   2.5309762e-01   2.2384466e-01   1.8050589e-01   1.3117901e-01   8.5492766e-02
   1.4900000e+01   2.3321170e-01   2.4132091e-01   2.4965720e-01   2.5780381e-01   2.6399821e-01   2.6403550e-01   2.5201461e-01   2.2397667e-01   1.8176058e-01   1.3308029e-01   8.7451737e-02
   1.5000000e+01   2.3089120e-01   2.3891993e-01   2.4717779e-01   2.5527987e-01   2.6157088e-01   2.6203060e-01   2.5088154e-01   2.2403384e-01   1.8294182e-01   1.3493422e-01   8.9397373e-02
   1.5100000e+01   2.2859380e-01   2.3654284e-01   2.4472265e-01   2.5277793e-01   2.5915478e-01   2.6001216e-01   2.4970099e-01   2.2401812e-01   1.8404983e-01   1.3673941e-01   9.1327700e-02
   1.5200000e+01   2.2631925e-01   2.3418937e-01   2.4229157e-01   2.5029797e-01   2.5675053e-01   2.5798189e-01   2.4847546e-01   2.2393152e-01   1.8508496e-01   1.3849453e-01   9.3240791e-02
   1.5300000e+01   2.2406734e-01   2.3185931e-01   2.3988432e-01   2.4783996e-01   2.5435872e-01   2.5594144e-01   2.4720737e-01   2.2377603e-01   1.8604763e-01   1.4019839e-01   9.5134780e-02
   1.5400000e+01   2.2183783e-01   2.2955241e-01   2.3750069e-01   2.4540387e-01   2.5197993e-01   2.5389239e-01   2.4589904e-01   2.2355362e-01   1.8693834e-01   1.4184991e-01   9.7007866e-02
   1.5500000e+01   2.1963051e-01   2.2726846e-01   2.3514047e-01   2.4298966e-01   2.4961467e-01   2.5183625e-01   2.4455275e-01   2.2326628e-01   1.8775767e-01   1.4344810e-01   9.8858313e-02
   1.5600000e+01   2.1744515e-01   2.2500721e-01   2.3280344e-01   2.4059730e-01   2.4726345e-01   2.4977445e-01   2.4317068e-01   2.2291596e-01   1.8850629e-01   1.4499210e-01   1.0068445e-01
   1.5700000e+01   2.1528153e-01   2.2276845e-01   2.3048941e-01   2.3822674e-01   2.4492674e-01   2.4770835e-01   2.4175496e-01   2.2250463e-01   1.8918494e-01   1.4648115e-01   1.0248466e-01
   1.5800000e+01   2.1313945e-01   2.2055196e-01   2.2819817e-01   2.3587792e-01   2.4260497e-01   2.4563925e-01   2.4030762e-01   2.2203423e-01   1.8979444e-01   1.4791459e-01   1.0425741e-01
   1.5900000e+01   2.1101867e-01   2.1835751e-01   2.2592953e-01   2.3355078e-01   2.4029854e-01   2.4356835e-01   2.3883062e-01   2.2150671e-01   1.9033570e-01   1.4929189e-01   1.0600121e-01
   1.6000000e+01   2.0891900e-01   2.1618489e-01   2.2368330e-01   2.3124526e-01   2.3800784e-01   2.4149680e-01   2.3732586e-01   2.2092400e-01   1.9080971e-01   1.5061262e-01   1.0771465e-01
   1.6100000e+01   2.0684023e-01   2.1403389e-01   2.2145930e-01   2.2896128e-01   2.3573319e-01   2.3942568e-01   2.3579515e-01   2.2028803e-01   1.9121752e-01   1.5187645e-01   1.0939637e-01
   1.6200000e+01   2.0478213e-01   2.1190428e-01   2.1925730e-01   2.2669872e-01   2.3347488e-01   2.3735609e-01   2.3424042e-01   2.1960079e-01   1.9156015e-01   1.5308299e-01   1.1104503e-01
   1.6300000e+01   2.0274451e-01   2.0979585e-01   2.1707707e-01   2.2445746e-01   2.3123310e-01   2.3528901e-01   2.3266353e-01   2.1886431e-01   1.9183875e-01   1.5423194e-01   1.1265928e-01
   1.6400000e+01   2.0072717e-01   2.0770840e-01   2.1491842e-01   2.2223736e-01   2.2900806e-01   2.3322536e-01   2.3106622e-01   2.1808061e-01   1.9205456e-01   1.5532319e-01   1.1423790e-01
   1.6500000e+01   1.9872990e-01   2.0564172e-01   2.1278114e-01   2.2003830e-01   2.2679993e-01   2.3116600e-01   2.2945018e-01   2.1725164e-01   1.9220885e-01   1.5635666e-01   1.1577971e-01
   1.6600000e+01   1.9675251e-01   2.0359559e-01   2.1066503e-01   2.1786014e-01   2.2460888e-01   2.2911175e-01   2.2781701e-01   2.1637932e-01   1.9230291e-01   1.5733237e-01   1.1728361e-01
   1.6700000e+01   1.9479479e-01   2.0156983e-01   2.0856988e-01   2.1570274e-01   2.2243506e-01   2.2706339e-01   2.2616829e-01   2.1546556e-01   1.9233806e-01   1.5825041e-01   1.1874861e-01
   1.6800000e+01   1.9285655e-01   1.9956421e-01   2.0649549e-01   2.1356598e-01   2.2027860e-01   2.2502165e-01   2.2450549e-01   2.1451218e-01   1.9231562e-01   1.5911094e-01   1.2017376e-01
   1.6900000e+01   1.9093759e-01   1.9757855e-01   2.0444167e-01   2.1144972e-01   2.1813961e-01   2.2298725e-01   2.2283006e-01   2.1352100e-01   1.9223696e-01   1.5991420e-01   1.2155821e-01
   1.7000000e+01   1.8903773e-01   1.9561264e-01   2.0240821e-01   2.0935381e-01   2.1601822e-01   2.2096082e-01   2.2114337e-01   2.1249377e-01   1.9210345e-01   1.6066051e-01   1.2290117e-01
   1.7100000e+01   1.8715678e-01   1.9366629e-01   2.0039492e-01   2.0727813e-01   2.1391450e-01   2.1894297e-01   2.1944672e-01   2.1143224e-01   1.9191649e-01   1.6135027e-01   1.2420194e-01
   1.7200000e+01   1.8529454e-01   1.9173930e-01   1.9840160e-01   2.0522251e-01   2.1182853e-01   2.1693429e-01   2.1774137e-01   2.1033808e-01   1.9167751e-01   1.6198392e-01   1.2545988e-01
   1.7300000e+01   1.8345082e-01   1.8983149e-01   1.9642805e-01   2.0318681e-01   2.0976035e-01   2.1493530e-01   2.1602858e-01   2.0921301e-01   1.9138793e-01   1.6256191e-01   1.2667437e-01
   1.7400000e+01   1.8162546e-01   1.8794265e-01   1.9447410e-01   2.0117086e-01   2.0770995e-01   2.1294647e-01   2.1430952e-01   2.0805874e-01   1.9104928e-01   1.6308483e-01   1.2784486e-01
   1.7500000e+01   1.7981825e-01   1.8607261e-01   1.9253954e-01   1.9917451e-01   2.0567734e-01   2.1096823e-01   2.1258531e-01   2.0687692e-01   1.9066307e-01   1.6355332e-01   1.2897088e-01
   1.7600000e+01   1.7802903e-01   1.8422118e-01   1.9062418e-01   1.9719759e-01   2.0366251e-01   2.0900100e-01   2.1085700e-01   2.0566914e-01   1.9023080e-01   1.6396806e-01   1.3005202e-01
   1.7700000e+01   1.7625761e-01   1.8238816e-01   1.8872784e-01   1.9523994e-01   2.0166545e-01   2.0704515e-01   2.0912564e-01   2.0443696e-01   1.8975398e-01   1.6432976e-01   1.3108796e-01
   1.7800000e+01   1.7450382e-01   1.8057339e-01   1.8685034e-01   1.9330140e-01   1.9968614e-01   2.0510105e-01   2.0739219e-01   2.0318188e-01   1.8923407e-01   1.6463918e-01   1.3207841e-01
   1.7900000e+01   1.7276748e-01   1.7877666e-01   1.8499149e-01   1.9138180e-01   1.9772454e-01   2.0316903e-01   2.0565759e-01   2.0190537e-01   1.8867255e-01   1.6489711e-01   1.3302318e-01
   1.8000000e+01   1.7104842e-01   1.7699782e-01   1.8315110e-01   1.8948100e-01   1.9578062e-01   2.0124942e-01   2.0392272e-01   2.0060883e-01   1.8807086e-01   1.6510439e-01   1.3392212e-01
   1.8100000e+01   1.6934646e-01   1.7523667e-01   1.8132899e-01   1.8759883e-01   1.9385436e-01   1.9934249e-01   2.0218842e-01   1.9929363e-01   1.8743046e-01   1.6526189e-01   1.3477518e-01
   1.8200000e+01   1.6766143e-01   1.7349305e-01   1.7952499e-01   1.8573513e-01   1.9194569e-01   1.9744852e-01   2.0045549e-01   1.9796109e-01   1.8675277e-01   1.6537052e-01   1.3558234e-01
   1.8300000e+01   1.6599317e-01   1.7176677e-01   1.7773892e-01   1.8388975e-01   1.9005458e-01   1.9556774e-01   1.9872470e-01   1.9661249e-01   1.8603920e-01   1.6543121e-01   1.3634365e-01
   1.8400000e+01   1.6434151e-01   1.7005767e-01   1.7597060e-01   1.8206251e-01   1.8818092e-01   1.9370037e-01   1.9699678e-01   1.9524913e-01   1.8529121e-01   1.6544491e-01   1.3705915e-01
   1.8500000e+01   1.6270628e-01   1.6836558e-01   1.7421986e-01   1.8025325e-01   1.8632465e-01   1.9184657e-01   1.9527239e-01   1.9387225e-01   1.8451024e-01   1.6541266e-01   1.3772902e-01
   1.8600000e+01   1.6108733e-01   1.6669032e-01   1.7248652e-01   1.7846181e-01   1.8448566e-01   1.9000649e-01   1.9355218e-01   1.9248302e-01   1.8369773e-01   1.6533552e-01   1.3835344e-01
   1.8700000e+01   1.5948448e-01   1.6503173e-01   1.7077041e-01   1.7668801e-01   1.8266386e-01   1.8818028e-01   1.9183674e-01   1.9108260e-01   1.8285507e-01   1.6521454e-01   1.3893268e-01
   1.8800000e+01   1.5789759e-01   1.6338964e-01   1.6907136e-01   1.7493171e-01   1.8085916e-01   1.8636805e-01   1.9012664e-01   1.8967210e-01   1.8198364e-01   1.6505080e-01   1.3946702e-01
   1.8900000e+01   1.5632648e-01   1.6176389e-01   1.6738921e-01   1.7319273e-01   1.7907145e-01   1.8456993e-01   1.8842243e-01   1.8825257e-01   1.8108476e-01   1.6484537e-01   1.3995680e-01
   1.9000000e+01   1.5477101e-01   1.6015432e-01   1.6572378e-01   1.7147092e-01   1.7730065e-01   1.8278602e-01   1.8672464e-01   1.8682504e-01   1.8015975e-01   1.6459933e-01   1.4040240e-01
   1.9100000e+01   1.5323101e-01   1.5856076e-01   1.6407491e-01   1.6976611e-01   1.7554664e-01   1.8101642e-01   1.8503373e-01   1.8539049e-01   1.7920988e-01   1.6431376e-01   1.4080424e-01
   1.9200000e+01   1.5170634e-01   1.5698306e-01   1.6244243e-01   1.6807816e-01   1.7380933e-01   1.7926121e-01   1.8335017e-01   1.8394986e-01   1.7823640e-01   1.6398975e-01   1.4116279e-01
   1.9300000e+01   1.5019683e-01   1.5542106e-01   1.6082619e-01   1.6640690e-01   1.7208862e-01   1.7752045e-01   1.8167439e-01   1.8250405e-01   1.7724053e-01   1.6362841e-01   1.4147855e-01
   1.9400000e+01   1.4870235e-01   1.5387459e-01   1.5922603e-01   1.6475218e-01   1.7038439e-01   1.7579421e-01   1.8000679e-01   1.8105391e-01   1.7622345e-01   1.6323082e-01   1.4175208e-01
   1.9500000e+01   1.4722274e-01   1.5234352e-01   1.5764178e-01   1.6311385e-01   1.6869653e-01   1.7408251e-01   1.7834775e-01   1.7960032e-01   1.7518638e-01   1.6279812e-01   1.4198391e-01
   1.9600000e+01   1.4575784e-01   1.5082768e-01   1.5607329e-01   1.6149173e-01   1.6702490e-01   1.7238537e-01   1.7669760e-01   1.7814408e-01   1.7413051e-01   1.6233144e-01   1.4217467e-01
   1.9700000e+01   1.4430753e-01   1.4932692e-01   1.5452039e-01   1.5988568e-01   1.6536939e-01   1.7070277e-01   1.7505663e-01   1.7668595e-01   1.7305698e-01   1.6183196e-01   1.4232501e-01
   1.9800000e+01   1.4287164e-01   1.4784109e-01   1.5298295e-01   1.5829554e-01   1.6372986e-01   1.6903473e-01   1.7342515e-01   1.7522666e-01   1.7196690e-01   1.6130079e-01   1.4243563e-01
   1.9900000e+01   1.4145005e-01   1.4637005e-01   1.5146079e-01   1.5672116e-01   1.6210619e-01   1.6738122e-01   1.7180342e-01   1.7376693e-01   1.7086137e-01   1.6073907e-01   1.4250721e-01
   2.0000000e+01   1.4004260e-01   1.4491365e-01   1.4995378e-01   1.5516238e-01   1.6049826e-01   1.6574225e-01   1.7019171e-01   1.7230741e-01   1.6974144e-01   1.6014789e-01   1.4254046e-01
   2.0100000e+01   1.3864915e-01   1.4347173e-01   1.4846176e-01   1.5361907e-01   1.5890594e-01   1.6411778e-01   1.6859024e-01   1.7084876e-01   1.6860811e-01   1.5952835e-01   1.4253612e-01
   2.0200000e+01   1.3726957e-01   1.4204417e-01   1.4698458e-01   1.5209106e-01   1.5732911e-01   1.6250780e-01   1.6699925e-01   1.6939159e-01   1.6746238e-01   1.5888153e-01   1.4249492e-01
   2.0300000e+01   1.3590371e-01   1.4063081e-01   1.4552209e-01   1.5057821e-01   1.5576763e-01   1.6091228e-01   1.6541894e-01   1.6793648e-01   1.6630520e-01   1.5820849e-01   1.4241764e-01
   2.0400000e+01   1.3455145e-01   1.3923151e-01   1.4407415e-01   1.4908037e-01   1.5422140e-01   1.5933118e-01   1.6384949e-01   1.6648398e-01   1.6513748e-01   1.5751028e-01   1.4230506e-01
   2.0500000e+01   1.3321264e-01   1.3784613e-01   1.4264062e-01   1.4759740e-01   1.5269028e-01   1.5776446e-01   1.6229109e-01   1.6503461e-01   1.6396010e-01   1.5678793e-01   1.4215798e-01
   2.0600000e+01   1.3188715e-01   1.3647454e-01   1.4122135e-01   1.4612916e-01   1.5117414e-01   1.5621207e-01   1.6074389e-01   1.6358889e-01   1.6277397e-01   1.5604247e-01   1.4197717e-01
   2.0700000e+01   1.3057485e-01   1.3511660e-01   1.3981620e-01   1.4467549e-01   1.4967284e-01   1.5467395e-01   1.5920801e-01   1.6214729e-01   1.6157994e-01   1.5527497e-01   1.4176349e-01
   2.0800000e+01   1.2927561e-01   1.3377217e-01   1.3842502e-01   1.4323626e-01   1.4818627e-01   1.5315002e-01   1.5768356e-01   1.6071023e-01   1.6037883e-01   1.5448645e-01   1.4151783e-01
   2.0900000e+01   1.2798930e-01   1.3244111e-01   1.3704769e-01   1.4181132e-01   1.4671427e-01   1.5164020e-01   1.5617062e-01   1.5927814e-01   1.5917144e-01   1.5367793e-01   1.4124103e-01
   2.1000000e+01   1.2671578e-01   1.3112330e-01   1.3568406e-01   1.4040054e-01   1.4525673e-01   1.5014443e-01   1.5466930e-01   1.5785142e-01   1.5795853e-01   1.5285039e-01   1.4093397e-01
   2.1100000e+01   1.2545494e-01   1.2981860e-01   1.3433400e-01   1.3900377e-01   1.4381351e-01   1.4866262e-01   1.5317967e-01   1.5643043e-01   1.5674084e-01   1.5200481e-01   1.4059751e-01
   2.1200000e+01   1.2420664e-01   1.2852689e-01   1.3299737e-01   1.3762088e-01   1.4238448e-01   1.4719470e-01   1.5170180e-01   1.5501554e-01   1.5551908e-01   1.5114212e-01   1.4023249e-01
   2.1300000e+01   1.2297076e-01   1.2724802e-01   1.3167404e-01   1.3625173e-01   1.4096952e-01   1.4574059e-01   1.5023576e-01   1.5360707e-01   1.5429394e-01   1.5026324e-01   1.3983979e-01
   2.1400000e+01   1.2174719e-01   1.2598189e-01   1.3036387e-01   1.3489619e-01   1.3956850e-01   1.4430021e-01   1.4878161e-01   1.5220536e-01   1.5306606e-01   1.4936906e-01   1.3942023e-01
   2.1500000e+01   1.2053578e-01   1.2472835e-01   1.2906674e-01   1.3355411e-01   1.3818129e-01   1.4287347e-01   1.4733939e-01   1.5081071e-01   1.5183607e-01   1.4846046e-01   1.3897468e-01
   2.1600000e+01   1.1933643e-01   1.2348728e-01   1.2778251e-01   1.3222538e-01   1.3680776e-01   1.4146030e-01   1.4590914e-01   1.4942338e-01   1.5060457e-01   1.4753826e-01   1.3850398e-01
   2.1700000e+01   1.1814901e-01   1.2225856e-01   1.2651107e-01   1.3090986e-01   1.3544780e-01   1.4006061e-01   1.4449089e-01   1.4804364e-01   1.4937213e-01   1.4660330e-01   1.3800896e-01
   2.1800000e+01   1.1697341e-01   1.2104207e-01   1.2525227e-01   1.2960741e-01   1.3410127e-01   1.3867430e-01   1.4308467e-01   1.4667174e-01   1.4813933e-01   1.4565641e-01   1.3749046e-01
   2.1900000e+01   1.1580951e-01   1.1983768e-01   1.2400599e-01   1.2831792e-01   1.3276805e-01   1.3730127e-01   1.4169047e-01   1.4530791e-01   1.4690669e-01   1.4469841e-01   1.3694936e-01
   2.2000000e+01   1.1465718e-01   1.1864527e-01   1.2277212e-01   1.2704124e-01   1.3144801e-01   1.3594143e-01   1.4030827e-01   1.4395233e-01   1.4567472e-01   1.4373009e-01   1.3638652e-01
   2.2100000e+01   1.1351632e-01   1.1746473e-01   1.2155052e-01   1.2577726e-01   1.3014102e-01   1.3459466e-01   1.3893807e-01   1.4260518e-01   1.4444392e-01   1.4275222e-01   1.3580278e-01
   2.2200000e+01   1.1238682e-01   1.1629594e-01   1.2034108e-01   1.2452585e-01   1.2884696e-01   1.3326088e-01   1.3757984e-01   1.4126665e-01   1.4321473e-01   1.4176555e-01   1.3519900e-01
   2.2300000e+01   1.1126855e-01   1.1513878e-01   1.1914367e-01   1.2328688e-01   1.2756571e-01   1.3193996e-01   1.3623356e-01   1.3993688e-01   1.4198761e-01   1.4077078e-01   1.3457597e-01
   2.2400000e+01   1.1016141e-01   1.1399313e-01   1.1795818e-01   1.2206023e-01   1.2629714e-01   1.3063183e-01   1.3489922e-01   1.3861604e-01   1.4076298e-01   1.3976863e-01   1.3393452e-01
   2.2500000e+01   1.0906528e-01   1.1285888e-01   1.1678448e-01   1.2084578e-01   1.2504114e-01   1.2933637e-01   1.3357678e-01   1.3730427e-01   1.3954125e-01   1.3875976e-01   1.3327543e-01
   2.2600000e+01   1.0798007e-01   1.1173591e-01   1.1562246e-01   1.1964340e-01   1.2379758e-01   1.2805348e-01   1.3226621e-01   1.3600169e-01   1.3832280e-01   1.3774483e-01   1.3259948e-01
   2.2700000e+01   1.0690565e-01   1.1062412e-01   1.1447200e-01   1.1845299e-01   1.2256634e-01   1.2678307e-01   1.3096748e-01   1.3470842e-01   1.3710799e-01   1.3672446e-01   1.3190743e-01
   2.2800000e+01   1.0584192e-01   1.0952339e-01   1.1333299e-01   1.1727441e-01   1.2134731e-01   1.2552503e-01   1.2968055e-01   1.3342458e-01   1.3589717e-01   1.3569925e-01   1.3120002e-01
   2.2900000e+01   1.0478877e-01   1.0843362e-01   1.1220531e-01   1.1610756e-01   1.2014037e-01   1.2427926e-01   1.2840538e-01   1.3215026e-01   1.3469066e-01   1.3466979e-01   1.3047799e-01
   2.3000000e+01   1.0374611e-01   1.0735468e-01   1.1108885e-01   1.1495232e-01   1.1894540e-01   1.2304566e-01   1.2714193e-01   1.3088555e-01   1.3348880e-01   1.3363666e-01   1.2974206e-01
   2.3100000e+01   1.0271382e-01   1.0628649e-01   1.0998350e-01   1.1380856e-01   1.1776229e-01   1.2182412e-01   1.2589014e-01   1.2963053e-01   1.3229187e-01   1.3260041e-01   1.2899297e-01
   2.3200000e+01   1.0169180e-01   1.0522892e-01   1.0888915e-01   1.1267619e-01   1.1659092e-01   1.2061454e-01   1.2464993e-01   1.2838524e-01   1.3110015e-01   1.3156160e-01   1.2823144e-01
   2.3300000e+01   1.0067995e-01   1.0418187e-01   1.0780568e-01   1.1155507e-01   1.1543117e-01   1.1941680e-01   1.2342124e-01   1.2714973e-01   1.2991387e-01   1.3052072e-01   1.2745818e-01
   2.3400000e+01   9.9678163e-02   1.0314525e-01   1.0673300e-01   1.1044511e-01   1.1428293e-01   1.1823080e-01   1.2220401e-01   1.2592404e-01   1.2873329e-01   1.2947827e-01   1.2667387e-01
   2.3500000e+01   9.8686349e-02   1.0211893e-01   1.0567099e-01   1.0934619e-01   1.1314609e-01   1.1705644e-01   1.2099816e-01   1.2470820e-01   1.2755863e-01   1.2843474e-01   1.2587920e-01
   2.3600000e+01   9.7704403e-02   1.0110283e-01   1.0461955e-01   1.0825821e-01   1.1202054e-01   1.1589361e-01   1.1980364e-01   1.2350224e-01   1.2639010e-01   1.2739057e-01   1.2507480e-01
   2.3700000e+01   9.6732229e-02   1.0009684e-01   1.0357857e-01   1.0718104e-01   1.1090617e-01   1.1474221e-01   1.1862036e-01   1.2230619e-01   1.2522793e-01   1.2634622e-01   1.2426131e-01
   2.3800000e+01   9.5769727e-02   9.9100864e-02   1.0254794e-01   1.0611459e-01   1.0980286e-01   1.1360213e-01   1.1744826e-01   1.2112008e-01   1.2407229e-01   1.2530210e-01   1.2343935e-01
   2.3900000e+01   9.4816803e-02   9.8114794e-02   1.0152758e-01   1.0505875e-01   1.0871051e-01   1.1247327e-01   1.1628727e-01   1.1994391e-01   1.2292336e-01   1.2425862e-01   1.2260950e-01
   2.4000000e+01   9.3873361e-02   9.7138536e-02   1.0051736e-01   1.0401342e-01   1.0762901e-01   1.1135553e-01   1.1513732e-01   1.1877770e-01   1.2178133e-01   1.2321617e-01   1.2177236e-01
   2.4100000e+01   9.2939306e-02   9.6171992e-02   9.9517199e-02   1.0297848e-01   1.0655826e-01   1.1024881e-01   1.1399833e-01   1.1762146e-01   1.2064635e-01   1.2217510e-01   1.2092847e-01
   2.4200000e+01   9.2014544e-02   9.5215065e-02   9.8526988e-02   1.0195384e-01   1.0549815e-01   1.0915301e-01   1.1287024e-01   1.1647518e-01   1.1951856e-01   1.2113578e-01   1.2007837e-01
   2.4300000e+01   9.1098984e-02   9.4267659e-02   9.7546628e-02   1.0093940e-01   1.0444857e-01   1.0806804e-01   1.1175297e-01   1.1533887e-01   1.1839810e-01   1.2009853e-01   1.1922260e-01
   2.4400000e+01   9.0192534e-02   9.3329680e-02   9.6576023e-02   9.9935048e-02   1.0340943e-01   1.0699377e-01   1.1064643e-01   1.1421251e-01   1.1728510e-01   1.1906370e-01   1.1836171e-01
   2.4500000e+01   8.9295102e-02   9.2401034e-02   9.5615076e-02   9.8940688e-02   1.0238062e-01   1.0593012e-01   1.0955053e-01   1.1309606e-01   1.1617965e-01   1.1803160e-01   1.1749621e-01
   2.4600000e+01   8.8406601e-02   9.1481627e-02   9.4663690e-02   9.7956222e-02   1.0136204e-01   1.0487698e-01   1.0846519e-01   1.1198950e-01   1.1508186e-01   1.1700250e-01   1.1662659e-01
   2.4700000e+01   8.7526940e-02   9.0571370e-02   9.3721771e-02   9.6981550e-02   1.0035358e-01   1.0383426e-01   1.0739034e-01   1.1089279e-01   1.1399180e-01   1.1597669e-01   1.1575334e-01
   2.4800000e+01   8.6656032e-02   8.9670169e-02   9.2789224e-02   9.6016576e-02   9.9355140e-02   1.0280184e-01   1.0632587e-01   1.0980590e-01   1.1290957e-01   1.1495443e-01   1.1487692e-01
   2.4900000e+01   8.5793790e-02   8.8777936e-02   9.1865956e-02   9.5061203e-02   9.8366630e-02   1.0177964e-01   1.0527171e-01   1.0872879e-01   1.1183523e-01   1.1393597e-01   1.1399778e-01
   2.5000000e+01   8.4940128e-02   8.7894581e-02   9.0951875e-02   9.4115336e-02   9.7387948e-02   1.0076756e-01   1.0422777e-01   1.0766143e-01   1.1076885e-01   1.1292156e-01   1.1311636e-01
   2.5100000e+01   8.4094960e-02   8.7020016e-02   9.0046890e-02   9.3178879e-02   9.6418997e-02   9.9765503e-02   1.0319397e-01   1.0660379e-01   1.0971049e-01   1.1191141e-01   1.1223307e-01
   2.5200000e+01   8.3258202e-02   8.6154153e-02   8.9150909e-02   9.2251740e-02   9.5459680e-02   9.8773367e-02   1.0217023e-01   1.0555581e-01   1.0866023e-01   1.1090576e-01   1.1134832e-01
   2.5300000e+01   8.2429769e-02   8.5296905e-02   8.8263843e-02   9.1333825e-02   9.4509903e-02   9.7791061e-02   1.0115646e-01   1.0451746e-01   1.0761809e-01   1.0990480e-01   1.1046248e-01
   2.5400000e+01   8.1609580e-02   8.4448187e-02   8.7385604e-02   9.0425044e-02   9.3569570e-02   9.6818491e-02   1.0015258e-01   1.0348869e-01   1.0658414e-01   1.0890872e-01   1.0957593e-01
   2.5500000e+01   8.0797551e-02   8.3607914e-02   8.6516104e-02   8.9525304e-02   9.2638590e-02   9.5855564e-02   9.9158515e-02   1.0246947e-01   1.0555841e-01   1.0791771e-01   1.0868903e-01
   2.5600000e+01   7.9993602e-02   8.2776001e-02   8.5655254e-02   8.8634517e-02   9.1716870e-02   9.4902188e-02   9.8174173e-02   1.0145973e-01   1.0454093e-01   1.0693194e-01   1.0780212e-01
   2.5700000e+01   7.9197652e-02   8.1952366e-02   8.4802970e-02   8.7752592e-02   9.0804318e-02   9.3958269e-02   9.7199469e-02   1.0045943e-01   1.0353173e-01   1.0595157e-01   1.0691554e-01
   2.5800000e+01   7.8409622e-02   8.1136926e-02   8.3959166e-02   8.6879442e-02   8.9900842e-02   9.3023715e-02   9.6234317e-02   9.9468501e-02   1.0253082e-01   1.0497676e-01   1.0602962e-01
   2.5900000e+01   7.7629432e-02   8.0329599e-02   8.3123758e-02   8.6014980e-02   8.9006353e-02   9.2098433e-02   9.5278629e-02   9.8486885e-02   1.0153820e-01   1.0400763e-01   1.0514466e-01
   2.6000000e+01   7.6857006e-02   7.9530306e-02   8.2296662e-02   8.5159119e-02   8.8120760e-02   9.1182333e-02   9.4332320e-02   9.7514518e-02   1.0055387e-01   1.0304431e-01   1.0426095e-01
   2.6100000e+01   7.6092266e-02   7.8738966e-02   8.1477797e-02   8.4311774e-02   8.7243977e-02   9.0275325e-02   9.3395303e-02   9.6551336e-02   9.9577836e-02   1.0208691e-01   1.0337879e-01
   2.6200000e+01   7.5335135e-02   7.7955500e-02   8.0667079e-02   8.3472860e-02   8.6375915e-02   8.9377320e-02   9.2467494e-02   9.5597278e-02   9.8610092e-02   1.0113554e-01   1.0249843e-01
   2.6300000e+01   7.4585538e-02   7.7179830e-02   7.9864429e-02   8.2642294e-02   8.5516487e-02   8.8488229e-02   9.1548809e-02   9.4652279e-02   9.7650632e-02   1.0019031e-01   1.0162013e-01
   2.6400000e+01   7.3843400e-02   7.6411878e-02   7.9069765e-02   8.1819992e-02   8.4665609e-02   8.7607967e-02   9.0639164e-02   9.3716277e-02   9.6699448e-02   9.9251322e-02   1.0074416e-01
   2.6500000e+01   7.3108646e-02   7.5651568e-02   7.8283008e-02   8.1005872e-02   8.3823195e-02   8.6736445e-02   8.9738478e-02   9.2789209e-02   9.5756528e-02   9.8318661e-02   9.9870738e-02
   2.6600000e+01   7.2381203e-02   7.4898823e-02   7.7504080e-02   8.0199852e-02   8.2989160e-02   8.5873580e-02   8.8846667e-02   9.1871010e-02   9.4821860e-02   9.7392413e-02   9.9000096e-02
   2.6700000e+01   7.1660999e-02   7.4153567e-02   7.6732902e-02   7.9401852e-02   8.2163423e-02   8.5019286e-02   8.7963651e-02   9.0961617e-02   9.3895428e-02   9.6472657e-02   9.8132448e-02
   2.6800000e+01   7.0947960e-02   7.3415727e-02   7.5969397e-02   7.8611792e-02   8.1345900e-02   8.4173480e-02   8.7089349e-02   9.0060967e-02   9.2977213e-02   9.5559464e-02   9.7267998e-02
   2.6900000e+01   7.0242017e-02   7.2685229e-02   7.5213489e-02   7.7829593e-02   8.0536511e-02   8.3336080e-02   8.6223681e-02   8.9168994e-02   9.2067196e-02   9.4652899e-02   9.6406939e-02
   2.7000000e+01   6.9543097e-02   7.1961999e-02   7.4465102e-02   7.7055177e-02   7.9735174e-02   8.2507004e-02   8.5366568e-02   8.8285634e-02   9.1165351e-02   9.3753021e-02   9.5549457e-02
   2.7100000e+01   6.8851131e-02   7.1245964e-02   7.3724162e-02   7.6288466e-02   7.8941809e-02   8.1686167e-02   8.4517924e-02   8.7410814e-02   9.0271645e-02   9.2859882e-02   9.4695736e-02
   2.7200000e+01   6.8166050e-02   7.0537055e-02   7.2990594e-02   7.5529383e-02   7.8156337e-02   8.0873489e-02   8.3677671e-02   8.6544462e-02   8.9386039e-02   9.1973517e-02   9.3845936e-02
   2.7300000e+01   6.7487786e-02   6.9835199e-02   7.2264325e-02   7.4777854e-02   7.7378680e-02   8.0068888e-02   8.2845727e-02   8.5686507e-02   8.8508492e-02   9.1093956e-02   9.3000207e-02
   2.7400000e+01   6.6816271e-02   6.9140327e-02   7.1545282e-02   7.4033802e-02   7.6608760e-02   7.9272285e-02   8.2022012e-02   8.4836878e-02   8.7638964e-02   9.0221231e-02   9.2158694e-02
   2.7500000e+01   6.6151438e-02   6.8452369e-02   7.0833395e-02   7.3297154e-02   7.5846500e-02   7.8483600e-02   8.1206449e-02   8.3995505e-02   8.6777413e-02   8.9355364e-02   9.1321534e-02
   2.7600000e+01   6.5493220e-02   6.7771256e-02   7.0128591e-02   7.2567836e-02   7.5091824e-02   7.7702755e-02   8.0398959e-02   8.3162316e-02   8.5923799e-02   8.8496380e-02   9.0488858e-02
   2.7700000e+01   6.4841552e-02   6.7096921e-02   6.9430800e-02   7.1845775e-02   7.4344656e-02   7.6929673e-02   7.9599464e-02   8.2337244e-02   8.5078077e-02   8.7644298e-02   8.9660790e-02
   2.7800000e+01   6.4196368e-02   6.6429296e-02   6.8739952e-02   7.1130899e-02   7.3604922e-02   7.6164277e-02   7.8807888e-02   8.1520217e-02   8.4240205e-02   8.6799132e-02   8.8837448e-02
   2.7900000e+01   6.3557604e-02   6.5768314e-02   6.8055979e-02   7.0423136e-02   7.2872549e-02   7.5406491e-02   7.8024155e-02   8.0711168e-02   8.3410139e-02   8.5960897e-02   8.8018941e-02
   2.8000000e+01   6.2925196e-02   6.5113908e-02   6.7378811e-02   6.9722415e-02   7.2147461e-02   7.4656239e-02   7.7248189e-02   7.9910028e-02   8.2587833e-02   8.5129602e-02   8.7205374e-02
   2.8100000e+01   6.2299080e-02   6.4466015e-02   6.6708381e-02   6.9028666e-02   7.1429588e-02   7.3913448e-02   7.6479915e-02   7.9116728e-02   8.1773243e-02   8.4305254e-02   8.6396842e-02
   2.8200000e+01   6.1679194e-02   6.3824567e-02   6.6044622e-02   6.8341820e-02   7.0718857e-02   7.3178044e-02   7.5719260e-02   7.8331201e-02   8.0966321e-02   8.3487856e-02   8.5593437e-02
   2.8300000e+01   6.1065476e-02   6.3189502e-02   6.5387467e-02   6.7661808e-02   7.0015198e-02   7.2449955e-02   7.4966151e-02   7.7553379e-02   8.0167020e-02   8.2677408e-02   8.4795241e-02
   2.8400000e+01   6.0457864e-02   6.2560756e-02   6.4736851e-02   6.6988562e-02   6.9318539e-02   7.1729107e-02   7.4220516e-02   7.6783200e-02   7.9375295e-02   8.1873912e-02   8.4002341e-02
   2.8500000e+01   5.9856297e-02   6.1938265e-02   6.4092707e-02   6.6322014e-02   6.8628811e-02   7.1015429e-02   7.3482284e-02   7.6020595e-02   7.8591090e-02   8.1077360e-02   8.3214812e-02
   2.8600000e+01   5.9260716e-02   6.1321968e-02   6.3454973e-02   6.5662098e-02   6.7945946e-02   7.0308849e-02   7.2751380e-02   7.5265492e-02   7.7814349e-02   8.0287730e-02   8.2432706e-02
   2.8700000e+01   5.8671061e-02   6.0711803e-02   6.2823584e-02   6.5008748e-02   6.7269875e-02   6.9609298e-02   7.2027730e-02   7.4517814e-02   7.7045011e-02   7.9504998e-02   8.1656073e-02
   2.8800000e+01   5.8087273e-02   6.0107710e-02   6.2198478e-02   6.4361900e-02   6.6600531e-02   6.8916704e-02   7.1311262e-02   7.3777491e-02   7.6283021e-02   7.8729143e-02   8.0884960e-02
   2.8900000e+01   5.7509294e-02   5.9509627e-02   6.1579592e-02   6.3721488e-02   6.5937847e-02   6.8230999e-02   7.0601905e-02   7.3044450e-02   7.5528320e-02   7.7960139e-02   8.0119410e-02
   2.9000000e+01   5.6937067e-02   5.8917496e-02   6.0966865e-02   6.3087448e-02   6.5281757e-02   6.7552115e-02   6.9899587e-02   7.2318623e-02   7.4780853e-02   7.7197961e-02   7.9359465e-02
   2.9100000e+01   5.6370534e-02   5.8331257e-02   6.0360234e-02   6.2459718e-02   6.4632195e-02   6.6879984e-02   6.9204239e-02   7.1599940e-02   7.4040562e-02   7.6442586e-02   7.8605162e-02
   2.9200000e+01   5.5809638e-02   5.7750852e-02   5.9759640e-02   6.1838233e-02   6.3989097e-02   6.6214538e-02   6.8515792e-02   7.0888334e-02   7.3307391e-02   7.5693985e-02   7.7856535e-02
   2.9300000e+01   5.5254323e-02   5.7176222e-02   5.9165022e-02   6.1222934e-02   6.3352398e-02   6.5555712e-02   6.7834179e-02   7.0183740e-02   7.2581285e-02   7.4952132e-02   7.7113616e-02
   2.9400000e+01   5.4704534e-02   5.6607310e-02   5.8576321e-02   6.0613756e-02   6.2722035e-02   6.4903439e-02   6.7159332e-02   6.9486093e-02   7.1862190e-02   7.4216999e-02   7.6376433e-02
   2.9500000e+01   5.4160216e-02   5.6044058e-02   5.7993478e-02   6.0010641e-02   6.2097943e-02   6.4257654e-02   6.6491187e-02   6.8795329e-02   7.1150049e-02   7.3488557e-02   7.5645012e-02
   2.9600000e+01   5.3621313e-02   5.5486411e-02   5.7416434e-02   5.9413526e-02   6.1480061e-02   6.3618294e-02   6.5829679e-02   6.8111387e-02   7.0444808e-02   7.2766778e-02   7.4919374e-02
   2.9700000e+01   5.3087773e-02   5.4934313e-02   5.6845132e-02   5.8822353e-02   6.0868328e-02   6.2985294e-02   6.5174744e-02   6.7434206e-02   6.9746415e-02   7.2051630e-02   7.4199540e-02
   2.9800000e+01   5.2559542e-02   5.4387709e-02   5.6279515e-02   5.8237062e-02   6.0262680e-02   6.2358591e-02   6.4526319e-02   6.6763727e-02   6.9054814e-02   7.1343085e-02   7.3485525e-02
   2.9900000e+01   5.2036566e-02   5.3846542e-02   5.5719525e-02   5.7657594e-02   5.9663059e-02   6.1738123e-02   6.3884343e-02   6.6099891e-02   6.8369953e-02   7.0641108e-02   7.2777342e-02
   3.0000000e+01   5.1518794e-02   5.3310760e-02   5.5165106e-02   5.7083892e-02   5.9069403e-02   6.1123828e-02   6.3248755e-02   6.5442642e-02   6.7691778e-02   6.9945670e-02   7.2075002e-02


==> fig-SEIR-Chain-InfAllNodes-Gil-B.txt <==
   0.0000000e+00   2.0043000e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-01   5.8491000e-01   8.1210000e-02   5.1800000e-03   2.0000000e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.2000000e+00   7.3284000e-01   2.2688000e-01   3.5900000e-02   3.7900000e-03   2.3000000e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.8000000e+00   7.7671000e-01   3.7396000e-01   9.7980000e-02   1.6860000e-02   2.0500000e-03   1.4000000e-04   1.0000000e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.4000000e+00   7.7323000e-01   4.8799000e-01   1.8371000e-01   4.5690000e-02   8.1200000e-03   9.2000000e-04   1.0000000e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e+00   7.4638000e-01   5.6300000e-01   2.7388000e-01   9.0450000e-02   2.1470000e-02   3.7700000e-03   4.2000000e-04   7.0000000e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.6000000e+00   7.1221000e-01   6.0278000e-01   3.5601000e-01   1.4767000e-01   4.4870000e-02   9.9300000e-03   1.6800000e-03   3.0000000e-04   4.0000000e-05   0.0000000e+00   0.0000000e+00
   4.2000000e+00   6.7576000e-01   6.1584000e-01   4.2234000e-01   2.0913000e-01   7.6980000e-02   2.1220000e-02   4.6800000e-03   8.6000000e-04   1.6000000e-04   3.0000000e-05   0.0000000e+00
   4.8000000e+00   6.3822000e-01   6.1059000e-01   4.6851000e-01   2.7096000e-01   1.1726000e-01   3.9710000e-02   1.0680000e-02   2.2600000e-03   3.8000000e-04   1.0000000e-04   5.0000000e-05
   5.4000000e+00   6.0188000e-01   5.9426000e-01   4.9612000e-01   3.2461000e-01   1.6339000e-01   6.4770000e-02   2.0940000e-02   5.3500000e-03   1.0000000e-03   2.0000000e-04   8.0000000e-05
   6.0000000e+00   5.6741000e-01   5.7005000e-01   5.0798000e-01   3.6821000e-01   2.0942000e-01   9.5830000e-02   3.4900000e-02   1.0440000e-02   2.5600000e-03   5.3000000e-04   1.0000000e-04
   6.6000000e+00   5.3498000e-01   5.4314000e-01   5.0638000e-01   4.0054000e-01   2.5297000e-01   1.3023000e-01   5.4010000e-02   1.7940000e-02   5.2700000e-03   1.3000000e-03   2.1000000e-04
   7.2000000e+00   5.0429000e-01   5.1471000e-01   4.9720000e-01   4.1867000e-01   2.9019000e-01   1.6456000e-01   7.6620000e-02   2.8890000e-02   9.2300000e-03   2.5300000e-03   6.6000000e-04
   7.8000000e+00   4.7450000e-01   4.8610000e-01   4.8024000e-01   4.2622000e-01   3.1953000e-01   1.9880000e-01   1.0402000e-01   4.3510000e-02   1.5500000e-02   4.9600000e-03   1.2800000e-03
   8.4000000e+00   4.4696000e-01   4.5842000e-01   4.6042000e-01   4.2538000e-01   3.4023000e-01   2.2970000e-01   1.3110000e-01   6.1290000e-02   2.4770000e-02   8.6400000e-03   2.3900000e-03
   9.0000000e+00   4.2079000e-01   4.3264000e-01   4.3894000e-01   4.1792000e-01   3.5334000e-01   2.5651000e-01   1.5885000e-01   8.0910000e-02   3.6350000e-02   1.3880000e-02   4.4700000e-03
   9.6000000e+00   3.9617000e-01   4.0807000e-01   4.1720000e-01   4.0807000e-01   3.6025000e-01   2.7730000e-01   1.8391000e-01   1.0289000e-01   4.9820000e-02   2.0910000e-02   7.6700000e-03
   1.0200000e+01   3.7333000e-01   3.8354000e-01   3.9454000e-01   3.9425000e-01   3.5926000e-01   2.9166000e-01   2.0741000e-01   1.2477000e-01   6.5000000e-02   3.0060000e-02   1.1990000e-02
   1.0800000e+01   3.5161000e-01   3.6196000e-01   3.7290000e-01   3.7694000e-01   3.5430000e-01   3.0020000e-01   2.2644000e-01   1.4502000e-01   8.1770000e-02   4.0470000e-02   1.7670000e-02
   1.1400000e+01   3.3117000e-01   3.4114000e-01   3.5246000e-01   3.5900000e-01   3.4476000e-01   3.0455000e-01   2.4179000e-01   1.6582000e-01   9.9350000e-02   5.2650000e-02   2.4850000e-02
   1.2000000e+01   3.1155000e-01   3.2166000e-01   3.3243000e-01   3.4076000e-01   3.3265000e-01   3.0375000e-01   2.5234000e-01   1.8341000e-01   1.1766000e-01   6.6250000e-02   3.3710000e-02
   1.2600000e+01   2.9245000e-01   3.0315000e-01   3.1270000e-01   3.2272000e-01   3.2001000e-01   3.0021000e-01   2.5819000e-01   1.9747000e-01   1.3417000e-01   8.0550000e-02   4.2870000e-02
   1.3200000e+01   2.7538000e-01   2.8501000e-01   2.9423000e-01   3.0464000e-01   3.0553000e-01   2.9404000e-01   2.5964000e-01   2.0842000e-01   1.4911000e-01   9.5310000e-02   5.3620000e-02
   1.3800000e+01   2.5964000e-01   2.6843000e-01   2.7696000e-01   2.8772000e-01   2.9107000e-01   2.8585000e-01   2.5803000e-01   2.1632000e-01   1.6125000e-01   1.0998000e-01   6.5420000e-02
   1.4400000e+01   2.4447000e-01   2.5284000e-01   2.6195000e-01   2.7186000e-01   2.7599000e-01   2.7547000e-01   2.5453000e-01   2.2136000e-01   1.7197000e-01   1.2377000e-01   7.7690000e-02
   1.5000000e+01   2.3050000e-01   2.3776000e-01   2.4704000e-01   2.5671000e-01   2.6174000e-01   2.6483000e-01   2.4944000e-01   2.2238000e-01   1.8138000e-01   1.3496000e-01   8.8980000e-02
   1.5600000e+01   2.1615000e-01   2.2384000e-01   2.3252000e-01   2.4199000e-01   2.4722000e-01   2.5133000e-01   2.4264000e-01   2.2113000e-01   1.8672000e-01   1.4406000e-01   9.9590000e-02
   1.6200000e+01   2.0355000e-01   2.1095000e-01   2.1907000e-01   2.2769000e-01   2.3368000e-01   2.3896000e-01   2.3349000e-01   2.1676000e-01   1.8978000e-01   1.5198000e-01   1.0977000e-01
   1.6800000e+01   1.9153000e-01   1.9857000e-01   2.0666000e-01   2.1433000e-01   2.2065000e-01   2.2685000e-01   2.2347000e-01   2.1144000e-01   1.9063000e-01   1.5854000e-01   1.1920000e-01
   1.7400000e+01   1.8074000e-01   1.8703000e-01   1.9433000e-01   2.0142000e-01   2.0835000e-01   2.1383000e-01   2.1379000e-01   2.0612000e-01   1.8985000e-01   1.6296000e-01   1.2706000e-01
   1.8000000e+01   1.7002000e-01   1.7644000e-01   1.8268000e-01   1.9002000e-01   1.9605000e-01   2.0193000e-01   2.0329000e-01   1.9926000e-01   1.8652000e-01   1.6469000e-01   1.3258000e-01
   1.8600000e+01   1.6052000e-01   1.6644000e-01   1.7154000e-01   1.7878000e-01   1.8488000e-01   1.9017000e-01   1.9317000e-01   1.9140000e-01   1.8251000e-01   1.6531000e-01   1.3654000e-01
   1.9200000e+01   1.5105000e-01   1.5686000e-01   1.6098000e-01   1.6829000e-01   1.7374000e-01   1.7934000e-01   1.8322000e-01   1.8284000e-01   1.7722000e-01   1.6411000e-01   1.3969000e-01
   1.9800000e+01   1.4284000e-01   1.4783000e-01   1.5200000e-01   1.5831000e-01   1.6404000e-01   1.6967000e-01   1.7413000e-01   1.7392000e-01   1.7123000e-01   1.6194000e-01   1.4084000e-01
   2.0400000e+01   1.3440000e-01   1.3951000e-01   1.4308000e-01   1.4938000e-01   1.5452000e-01   1.5952000e-01   1.6387000e-01   1.6504000e-01   1.6451000e-01   1.5806000e-01   1.4085000e-01
   2.1000000e+01   1.2633000e-01   1.3064000e-01   1.3438000e-01   1.4077000e-01   1.4538000e-01   1.5002000e-01   1.5450000e-01   1.5655000e-01   1.5696000e-01   1.5290000e-01   1.3899000e-01
   2.1600000e+01   1.1889000e-01   1.2320000e-01   1.2661000e-01   1.3251000e-01   1.3680000e-01   1.4142000e-01   1.4554000e-01   1.4788000e-01   1.4982000e-01   1.4802000e-01   1.3759000e-01
   2.2200000e+01   1.1196000e-01   1.1594000e-01   1.1904000e-01   1.2443000e-01   1.2857000e-01   1.3341000e-01   1.3755000e-01   1.4007000e-01   1.4253000e-01   1.4242000e-01   1.3471000e-01
   2.2800000e+01   1.0550000e-01   1.0933000e-01   1.1210000e-01   1.1723000e-01   1.2129000e-01   1.2618000e-01   1.3004000e-01   1.3259000e-01   1.3510000e-01   1.3632000e-01   1.3084000e-01
   2.3400000e+01   9.9140000e-02   1.0296000e-01   1.0528000e-01   1.1034000e-01   1.1410000e-01   1.1886000e-01   1.2217000e-01   1.2541000e-01   1.2766000e-01   1.2984000e-01   1.2655000e-01
   2.4000000e+01   9.3680000e-02   9.7170000e-02   9.9040000e-02   1.0392000e-01   1.0754000e-01   1.1169000e-01   1.1516000e-01   1.1847000e-01   1.2105000e-01   1.2316000e-01   1.2180000e-01
   2.4600000e+01   8.8530000e-02   9.1870000e-02   9.3280000e-02   9.7940000e-02   1.0115000e-01   1.0522000e-01   1.0841000e-01   1.1171000e-01   1.1468000e-01   1.1692000e-01   1.1686000e-01
   2.5200000e+01   8.3390000e-02   8.6700000e-02   8.8080000e-02   9.2120000e-02   9.5420000e-02   9.9420000e-02   1.0229000e-01   1.0533000e-01   1.0864000e-01   1.1126000e-01   1.1162000e-01
   2.5800000e+01   7.8510000e-02   8.1550000e-02   8.2770000e-02   8.6730000e-02   9.0080000e-02   9.3560000e-02   9.6140000e-02   9.9210000e-02   1.0279000e-01   1.0544000e-01   1.0647000e-01
   2.6400000e+01   7.4220000e-02   7.6660000e-02   7.7880000e-02   8.1860000e-02   8.5120000e-02   8.7950000e-02   9.0800000e-02   9.3150000e-02   9.7000000e-02   9.9640000e-02   1.0179000e-01
   2.7000000e+01   6.9550000e-02   7.2140000e-02   7.3640000e-02   7.7340000e-02   8.0330000e-02   8.2770000e-02   8.5570000e-02   8.7560000e-02   9.1190000e-02   9.4100000e-02   9.6820000e-02
   2.7600000e+01   6.5530000e-02   6.8020000e-02   6.9210000e-02   7.3010000e-02   7.5750000e-02   7.7720000e-02   8.0640000e-02   8.2890000e-02   8.5810000e-02   8.8700000e-02   9.1730000e-02
   2.8200000e+01   6.1780000e-02   6.3950000e-02   6.5160000e-02   6.8950000e-02   7.1380000e-02   7.3400000e-02   7.5890000e-02   7.8130000e-02   8.1020000e-02   8.3610000e-02   8.6680000e-02
   2.8800000e+01   5.8330000e-02   6.0440000e-02   6.1550000e-02   6.4760000e-02   6.7290000e-02   6.9240000e-02   7.1020000e-02   7.3500000e-02   7.6700000e-02   7.9130000e-02   8.1790000e-02
   2.9400000e+01   5.5090000e-02   5.6970000e-02   5.8040000e-02   6.0960000e-02   6.3100000e-02   6.5340000e-02   6.6930000e-02   6.9360000e-02   7.2380000e-02   7.4560000e-02   7.7310000e-02
   3.0000000e+01   5.2050000e-02   5.3530000e-02   5.4580000e-02   5.7000000e-02   5.9330000e-02   6.1600000e-02   6.3110000e-02   6.5380000e-02   6.8440000e-02   7.0280000e-02   7.2890000e-02


==> fig-SEIR-ER-AvgSusExpInfRec-All-A.txt <==
   0.0000000e+00   9.9000000e-01   0.0000000e+00   1.0000000e-02   0.0000000e+00   9.9000000e-01   0.0000000e+00   1.0000000e-02   0.0000000e+00
   1.0000000e-01   9.8397128e-01   4.5344760e-03   1.1376282e-02   1.1796443e-04   9.8331830e-01   4.9828000e-03   1.1565000e-02   1.3390000e-04
   2.0000000e-01   9.7775108e-01   8.6816031e-03   1.3293293e-02   2.7402879e-04   9.7691170e-01   9.2253000e-03   1.3570100e-02   2.9290000e-04
   3.0000000e-01   9.7117864e-01   1.2607331e-02   1.5741981e-02   4.7205186e-04   9.7003630e-01   1.3335200e-02   1.6131900e-02   4.9660000e-04
   4.0000000e-01   9.6413708e-01   1.6425414e-02   1.8720977e-02   7.1653123e-04   9.6237970e-01   1.7532800e-02   1.9329400e-02   7.5810000e-04
   5.0000000e-01   9.5654491e-01   2.0209383e-02   2.2233259e-02   1.0124464e-03   9.5381730e-01   2.1958200e-02   2.3162800e-02   1.0617000e-03
   6.0000000e-01   9.4834787e-01   2.4004080e-02   2.6282954e-02   1.3650969e-03   9.4412460e-01   2.6651200e-02   2.7787100e-02   1.4371000e-03
   7.0000000e-01   9.3951516e-01   2.7830776e-02   3.0874054e-02   1.7800065e-03   9.3320220e-01   3.1748000e-02   3.3148900e-02   1.9009000e-03
   8.0000000e-01   9.3003234e-01   3.1697058e-02   3.6007837e-02   2.2627624e-03   9.2090350e-01   3.7254200e-02   3.9417600e-02   2.4247000e-03
   9.0000000e-01   9.1990155e-01   3.5596075e-02   4.1683386e-02   2.8189937e-03   9.0706340e-01   4.3297500e-02   4.6594500e-02   3.0446000e-03
   1.0000000e+00   9.0913545e-01   3.9514737e-02   4.7895600e-02   3.4542100e-03   8.9149020e-01   4.9949700e-02   5.4777100e-02   3.7830000e-03
   1.1000000e+00   8.9775756e-01   4.3432950e-02   5.4635699e-02   4.1737926e-03   8.7419590e-01   5.7097400e-02   6.4065600e-02   4.6411000e-03
   1.2000000e+00   8.8580010e-01   4.7325888e-02   6.1891080e-02   4.9829290e-03   8.5503610e-01   6.4730700e-02   7.4593300e-02   5.6399000e-03
   1.3000000e+00   8.7329949e-01   5.1169613e-02   6.9644424e-02   5.8864690e-03   8.3394370e-01   7.2988700e-02   8.6283400e-02   6.7842000e-03
   1.4000000e+00   8.6029751e-01   5.4938818e-02   7.7874718e-02   6.8889491e-03   8.1088040e-01   8.1744300e-02   9.9256500e-02   8.1188000e-03
   1.5000000e+00   8.4684245e-01   5.8605342e-02   8.6557562e-02   7.9946415e-03   7.8580840e-01   9.1016000e-02   1.1354580e-01   9.6298000e-03
   1.6000000e+00   8.3298363e-01   6.2143863e-02   9.5665135e-02   9.2073733e-03   7.5895910e-01   1.0056320e-01   1.2914140e-01   1.1336300e-02
   1.7000000e+00   8.1877058e-01   6.5532577e-02   1.0516635e-01   1.0530496e-02   7.3037830e-01   1.1031730e-01   1.4608110e-01   1.3223300e-02
   1.8000000e+00   8.0425410e-01   6.8751071e-02   1.1502789e-01   1.1966935e-02   7.0009920e-01   1.2013570e-01   1.6439840e-01   1.5366700e-02
   1.9000000e+00   7.8948798e-01   7.1778826e-02   1.2521393e-01   1.3519265e-02   6.6851510e-01   1.2974000e-01   1.8400660e-01   1.7738300e-02
   2.0000000e+00   7.7452473e-01   7.4598696e-02   1.3568699e-01   1.5189585e-02   6.3561130e-01   1.3930410e-01   2.0474910e-01   2.0335500e-02
   2.1000000e+00   7.5941475e-01   7.7197052e-02   1.4640870e-01   1.6979495e-02   6.0173260e-01   1.4841950e-01   2.2665190e-01   2.3196000e-02
   2.2000000e+00   7.4420623e-01   7.9563750e-02   1.5733992e-01   1.8890099e-02   5.6734600e-01   1.5687430e-01   2.4944210e-01   2.6337600e-02
   2.3000000e+00   7.2894568e-01   8.1690571e-02   1.6844165e-01   2.0922095e-02   5.3260110e-01   1.6463030e-01   2.7300730e-01   2.9761300e-02
   2.4000000e+00   7.1368079e-01   8.3570509e-02   1.7967292e-01   2.3075788e-02   4.9782250e-01   1.7144290e-01   2.9722550e-01   3.3509100e-02
   2.5000000e+00   6.9845653e-01   8.5199219e-02   1.9099319e-01   2.5351059e-02   4.6332310e-01   1.7734120e-01   3.2187200e-01   3.7463700e-02
   2.6000000e+00   6.8331425e-01   8.6575029e-02   2.0236336e-01   2.7747369e-02   4.2951020e-01   1.8183500e-01   3.4696100e-01   4.1693800e-02
   2.7000000e+00   6.6829162e-01   8.7698944e-02   2.1374568e-01   3.0263762e-02   3.9654670e-01   1.8530410e-01   3.7196260e-01   4.6186600e-02
   2.8000000e+00   6.5342268e-01   8.8574631e-02   2.2510383e-01   3.2898868e-02   3.6462640e-01   1.8754710e-01   3.9689000e-01   5.0936500e-02
   2.9000000e+00   6.3874058e-01   8.9206125e-02   2.3640226e-01   3.5651036e-02   3.3418890e-01   1.8838660e-01   4.2142210e-01   5.6002400e-02
   3.0000000e+00   6.2427621e-01   8.9599445e-02   2.4760605e-01   3.8518296e-02   3.0513460e-01   1.8805660e-01   4.4557010e-01   6.1238700e-02
   3.1000000e+00   6.1005619e-01   8.9762976e-02   2.5868249e-01   4.1498348e-02   2.7763450e-01   1.8663670e-01   4.6896640e-01   6.6762400e-02
   3.2000000e+00   5.9610415e-01   8.9705928e-02   2.6960127e-01   4.4588655e-02   2.5202530e-01   1.8395490e-01   4.9152460e-01   7.2495200e-02
   3.3000000e+00   5.8244076e-01   8.9438334e-02   2.8033446e-01   4.7786438e-02   2.2820050e-01   1.8027420e-01   5.1310960e-01   7.8415700e-02
   3.4000000e+00   5.6908443e-01   8.8970248e-02   2.9085658e-01   5.1088743e-02   2.0613670e-01   1.7562050e-01   5.3371820e-01   8.4524600e-02
   3.5000000e+00   5.5605229e-01   8.8312245e-02   3.0114309e-01   5.4492375e-02   1.8592200e-01   1.7011720e-01   5.5317320e-01   9.0787600e-02
   3.6000000e+00   5.4335842e-01   8.7477195e-02   3.1117057e-01   5.7993813e-02   1.6739640e-01   1.6395370e-01   5.7140620e-01   9.7243700e-02
   3.7000000e+00   5.3101468e-01   8.6477726e-02   3.2091814e-01   6.1589457e-02   1.5076650e-01   1.5710140e-01   5.8826130e-01   1.0387080e-01
   3.8000000e+00   5.1903077e-01   8.5326155e-02   3.3036744e-01   6.5275632e-02   1.3576330e-01   1.4994610e-01   6.0368320e-01   1.1060740e-01
   3.9000000e+00   5.0741423e-01   8.4034482e-02   3.3950269e-01   6.9048593e-02   1.2225950e-01   1.4246520e-01   6.1783270e-01   1.1744260e-01
   4.0000000e+00   4.9617044e-01   8.2614396e-02   3.4831065e-01   7.2904518e-02   1.1021260e-01   1.3482530e-01   6.3057790e-01   1.2438420e-01
   4.1000000e+00   4.8530266e-01   8.1077304e-02   3.5678052e-01   7.6839516e-02   9.9452600e-02   1.2710850e-01   6.4203870e-01   1.3140020e-01
   4.2000000e+00   4.7481329e-01   7.9435545e-02   3.6490154e-01   8.0849629e-02   8.9882100e-02   1.1938260e-01   6.5227000e-01   1.3846530e-01
   4.3000000e+00   4.6470235e-01   7.7701998e-02   3.7266491e-01   8.4930737e-02   8.1435000e-02   1.1170360e-01   6.6124080e-01   1.4562060e-01
   4.4000000e+00   4.5496830e-01   7.5888811e-02   3.8006416e-01   8.9078733e-02   7.3974900e-02   1.0415510e-01   6.6904590e-01   1.5282410e-01
   4.5000000e+00   4.4560850e-01   7.4007459e-02   3.8709447e-01   9.3289566e-02   6.7394600e-02   9.6932300e-02   6.7564030e-01   1.6003280e-01
   4.6000000e+00   4.3661933e-01   7.2068747e-02   3.9375268e-01   9.7559241e-02   6.1596600e-02   8.9890700e-02   6.8124490e-01   1.6726780e-01
   4.7000000e+00   4.2799608e-01   7.0082808e-02   4.0003729e-01   1.0188382e-01   5.6516800e-02   8.3137400e-02   6.8580330e-01   1.7454250e-01
   4.8000000e+00   4.1973319e-01   6.8059045e-02   4.0594834e-01   1.0625942e-01   5.2117700e-02   7.6678200e-02   6.8937910e-01   1.8182500e-01
   4.9000000e+00   4.1182537e-01   6.6006096e-02   4.1148629e-01   1.1068224e-01   4.8215900e-02   7.0626600e-02   6.9205760e-01   1.8909990e-01
   5.0000000e+00   4.0426450e-01   6.3933390e-02   4.1665378e-01   1.1514833e-01   4.4862700e-02   6.4815300e-02   6.9392400e-01   1.9639800e-01
   5.1000000e+00   3.9704174e-01   6.1849817e-02   4.2145463e-01   1.1965382e-01   4.1897100e-02   5.9433300e-02   6.9504270e-01   2.0362690e-01
   5.2000000e+00   3.9014827e-01   5.9763403e-02   4.2589336e-01   1.2419496e-01   3.9318500e-02   5.4425900e-02   6.9541270e-01   2.1084290e-01
   5.3000000e+00   3.8357528e-01   5.7681309e-02   4.2997527e-01   1.2876814e-01   3.7053100e-02   4.9738100e-02   6.9514780e-01   2.1806100e-01
   5.4000000e+00   3.7731392e-01   5.5609830e-02   4.3370636e-01   1.3336989e-01   3.5056100e-02   4.5419900e-02   6.9430640e-01   2.2521760e-01
   5.5000000e+00   3.7135538e-01   5.3554398e-02   4.3709337e-01   1.3799686e-01   3.3320800e-02   4.1399100e-02   6.9288490e-01   2.3239520e-01
   5.6000000e+00   3.6569080e-01   5.1519577e-02   4.4014380e-01   1.4264582e-01   3.1814900e-02   3.7699900e-02   6.9091720e-01   2.3956800e-01
   5.7000000e+00   3.6031121e-01   4.9509383e-02   4.4286573e-01   1.4731368e-01   3.0486500e-02   3.4300500e-02   6.8853990e-01   2.4667310e-01
   5.8000000e+00   3.5520594e-01   4.7529358e-02   4.4526747e-01   1.5199723e-01   2.9332700e-02   3.1160800e-02   6.8581990e-01   2.5368660e-01
   5.9000000e+00   3.5036418e-01   4.5583873e-02   4.4735851e-01   1.5669343e-01   2.8304600e-02   2.8266000e-02   6.8273620e-01   2.6069320e-01
   6.0000000e+00   3.4577549e-01   4.3676558e-02   4.4914858e-01   1.6139937e-01   2.7399500e-02   2.5631300e-02   6.7931000e-01   2.6765920e-01
   6.1000000e+00   3.4142965e-01   4.1810590e-02   4.5064747e-01   1.6611229e-01   2.6598800e-02   2.3188700e-02   6.7564260e-01   2.7456990e-01
   6.2000000e+00   3.3731671e-01   3.9988685e-02   4.5186508e-01   1.7082953e-01   2.5913300e-02   2.0998600e-02   6.7165520e-01   2.8143290e-01
   6.3000000e+00   3.3342696e-01   3.8213100e-02   4.5281138e-01   1.7554856e-01   2.5290300e-02   1.8984900e-02   6.6748930e-01   2.8823550e-01
   6.4000000e+00   3.2975093e-01   3.6485635e-02   4.5349642e-01   1.8026701e-01   2.4747300e-02   1.7138900e-02   6.6314740e-01   2.9496640e-01
   6.5000000e+00   3.2627939e-01   3.4807720e-02   4.5393032e-01   1.8498257e-01   2.4258900e-02   1.5485100e-02   6.5858230e-01   3.0167370e-01
   6.6000000e+00   3.2300292e-01   3.3180489e-02   4.5412360e-01   1.8969299e-01   2.3837000e-02   1.3990900e-02   6.5387800e-01   3.0829410e-01
   6.7000000e+00   3.1991223e-01   3.1604731e-02   4.5408684e-01   1.9439619e-01   2.3461400e-02   1.2637900e-02   6.4901650e-01   3.1488420e-01
   6.8000000e+00   3.1699846e-01   3.0080976e-02   4.5383040e-01   1.9909016e-01   2.3118400e-02   1.1417600e-02   6.4403860e-01   3.2142540e-01
   6.9000000e+00   3.1425312e-01   2.8609497e-02   4.5336437e-01   2.0377301e-01   2.2810900e-02   1.0310900e-02   6.3897830e-01   3.2789990e-01
   7.0000000e+00   3.1166810e-01   2.7190309e-02   4.5269864e-01   2.0844295e-01   2.2536800e-02   9.3045000e-03   6.3385550e-01   3.3430320e-01
   7.1000000e+00   3.0923571e-01   2.5823172e-02   4.5184281e-01   2.1309831e-01   2.2297100e-02   8.3853000e-03   6.2862060e-01   3.4069700e-01
   7.2000000e+00   3.0694863e-01   2.4507587e-02   4.5080629e-01   2.1773749e-01   2.2083100e-02   7.5534000e-03   6.2334950e-01   3.4701400e-01
   7.3000000e+00   3.0479948e-01   2.3243112e-02   4.4959841e-01   2.2235900e-01   2.1886800e-02   6.8110000e-03   6.1803600e-01   3.5326620e-01
   7.4000000e+00   3.0278072e-01   2.2029273e-02   4.4822858e-01   2.2696142e-01   2.1704500e-02   6.1625000e-03   6.1268910e-01   3.5944390e-01
   7.5000000e+00   3.0088536e-01   2.0865277e-02   4.4670594e-01   2.3154343e-01   2.1548400e-02   5.5564000e-03   6.0732420e-01   3.6557100e-01
   7.6000000e+00   2.9910671e-01   1.9750238e-02   4.4503926e-01   2.3610379e-01   2.1401700e-02   4.9973000e-03   6.0193240e-01   3.7166860e-01
   7.7000000e+00   2.9743844e-01   1.8683176e-02   4.4323703e-01   2.4064136e-01   2.1274200e-02   4.5153000e-03   5.9653360e-01   3.7767690e-01
   7.8000000e+00   2.9587452e-01   1.7663017e-02   4.4130743e-01   2.4515503e-01   2.1160000e-02   4.0520000e-03   5.9114880e-01   3.8363920e-01
   7.9000000e+00   2.9440927e-01   1.6688596e-02   4.3925831e-01   2.4964382e-01   2.1056200e-02   3.6536000e-03   5.8571310e-01   3.8957710e-01
   8.0000000e+00   2.9303728e-01   1.5758674e-02   4.3709726e-01   2.5410679e-01   2.0958500e-02   3.2979000e-03   5.8032160e-01   3.9542200e-01
   8.1000000e+00   2.9175310e-01   1.4872072e-02   4.3483176e-01   2.5854307e-01   2.0873800e-02   2.9810000e-03   5.7493380e-01   4.0121140e-01
   8.2000000e+00   2.9055163e-01   1.4027483e-02   4.3246902e-01   2.6295188e-01   2.0796600e-02   2.6877000e-03   5.6956570e-01   4.0695000e-01
   8.3000000e+00   2.8942805e-01   1.3223575e-02   4.3001589e-01   2.6733248e-01   2.0729100e-02   2.4153000e-03   5.6421890e-01   4.1263670e-01
   8.4000000e+00   2.8837777e-01   1.2459023e-02   4.2747899e-01   2.7168422e-01   2.0668800e-02   2.1819000e-03   5.5888440e-01   4.1826490e-01
   8.5000000e+00   2.8739640e-01   1.1732503e-02   4.2486462e-01   2.7600647e-01   2.0608400e-02   1.9708000e-03   5.5358670e-01   4.2383410e-01
   8.6000000e+00   2.8647980e-01   1.1042699e-02   4.2217883e-01   2.8029867e-01   2.0556000e-02   1.7745000e-03   5.4833270e-01   4.2933680e-01
   8.7000000e+00   2.8562398e-01   1.0388284e-02   4.1942742e-01   2.8456031e-01   2.0509600e-02   1.6034000e-03   5.4308560e-01   4.3480140e-01
   8.8000000e+00   2.8482541e-01   9.7677562e-03   4.1661589e-01   2.8879095e-01   2.0466800e-02   1.4502000e-03   5.3791350e-01   4.4016950e-01
   8.9000000e+00   2.8408067e-01   9.1796763e-03   4.1374948e-01   2.9299017e-01   2.0427400e-02   1.3049000e-03   5.3270690e-01   4.4556080e-01
   9.0000000e+00   2.8338640e-01   8.6227542e-03   4.1083323e-01   2.9715762e-01   2.0394500e-02   1.1646000e-03   5.2755650e-01   4.5088440e-01
   9.1000000e+00   2.8273924e-01   8.0958460e-03   4.0787194e-01   3.0129298e-01   2.0363600e-02   1.0496000e-03   5.2241840e-01   4.5616840e-01
   9.2000000e+00   2.8213597e-01   7.5978945e-03   4.0487020e-01   3.0539594e-01   2.0335600e-02   9.5170000e-04   5.1734480e-01   4.6136790e-01
   9.3000000e+00   2.8157406e-01   7.1273735e-03   4.0183229e-01   3.0946628e-01   2.0310900e-02   8.5450000e-04   5.1233550e-01   4.6649910e-01
   9.4000000e+00   2.8105096e-01   6.6829710e-03   3.9876227e-01   3.1350380e-01   2.0288600e-02   7.7470000e-04   5.0735420e-01   4.7158250e-01
   9.5000000e+00   2.8056414e-01   6.2635255e-03   3.9566403e-01   3.1750831e-01   2.0265700e-02   7.0220000e-04   5.0235670e-01   4.7667540e-01
   9.6000000e+00   2.8011119e-01   5.8679051e-03   3.9254123e-01   3.2147967e-01   2.0248500e-02   6.3620000e-04   4.9743340e-01   4.8168190e-01
   9.7000000e+00   2.7968995e-01   5.4949564e-03   3.8939732e-01   3.2541778e-01   2.0231600e-02   5.7570000e-04   4.9255630e-01   4.8663640e-01
   9.8000000e+00   2.7929831e-01   5.1435790e-03   3.8623557e-01   3.2932254e-01   2.0214800e-02   5.1730000e-04   4.8772360e-01   4.9154430e-01
   9.9000000e+00   2.7893430e-01   4.8127210e-03   3.8305907e-01   3.3319391e-01   2.0201500e-02   4.6600000e-04   4.8293160e-01   4.9640090e-01
   1.0000000e+01   2.7859609e-01   4.5013569e-03   3.7987071e-01   3.3703184e-01   2.0187600e-02   4.2440000e-04   4.7820600e-01   5.0118200e-01
   1.0100000e+01   2.7828195e-01   4.2084876e-03   3.7667322e-01   3.4083634e-01   2.0176400e-02   3.8260000e-04   4.7351030e-01   5.0593070e-01
   1.0200000e+01   2.7799028e-01   3.9331564e-03   3.7346917e-01   3.4460740e-01   2.0166000e-02   3.4660000e-04   4.6886620e-01   5.1062120e-01
   1.0300000e+01   2.7771953e-01   3.6744484e-03   3.7026096e-01   3.4834507e-01   2.0156500e-02   3.1520000e-04   4.6423550e-01   5.1529280e-01
   1.0400000e+01   2.7746827e-01   3.4314866e-03   3.6705086e-01   3.5204938e-01   2.0148300e-02   2.8400000e-04   4.5963900e-01   5.1992870e-01
   1.0500000e+01   2.7723518e-01   3.2034206e-03   3.6384098e-01   3.5572042e-01   2.0140600e-02   2.5530000e-04   4.5504850e-01   5.2455560e-01
   1.0600000e+01   2.7701902e-01   2.9894365e-03   3.6063328e-01   3.5935826e-01   2.0133800e-02   2.3390000e-04   4.5053440e-01   5.2909790e-01
   1.0700000e+01   2.7681862e-01   2.7887573e-03   3.5742961e-01   3.6296302e-01   2.0126900e-02   2.0940000e-04   4.4608030e-01   5.3358340e-01
   1.0800000e+01   2.7663289e-01   2.6006430e-03   3.5423168e-01   3.6653479e-01   2.0121000e-02   1.8880000e-04   4.4169610e-01   5.3799410e-01
   1.0900000e+01   2.7646078e-01   2.4243897e-03   3.5104113e-01   3.7007370e-01   2.0116100e-02   1.7070000e-04   4.3732900e-01   5.4238420e-01
   1.1000000e+01   2.7630132e-01   2.2593239e-03   3.4785945e-01   3.7357990e-01   2.0110900e-02   1.5490000e-04   4.3299170e-01   5.4674250e-01
   1.1100000e+01   2.7615364e-01   2.1047989e-03   3.4468803e-01   3.7705353e-01   2.0106200e-02   1.4080000e-04   4.2867190e-01   5.5108110e-01
   1.1200000e+01   2.7601692e-01   1.9602038e-03   3.4152813e-01   3.8049476e-01   2.0102000e-02   1.2830000e-04   4.2440960e-01   5.5536010e-01
   1.1300000e+01   2.7589038e-01   1.8249564e-03   3.3838091e-01   3.8390375e-01   2.0098500e-02   1.1590000e-04   4.2021420e-01   5.5957140e-01
   1.1400000e+01   2.7577331e-01   1.6985032e-03   3.3524750e-01   3.8728069e-01   2.0096000e-02   1.0550000e-04   4.1609900e-01   5.6369950e-01
   1.1500000e+01   2.7566500e-01   1.5803192e-03   3.3212892e-01   3.9062576e-01   2.0092900e-02   9.5600000e-05   4.1198960e-01   5.6782190e-01
   1.1600000e+01   2.7556483e-01   1.4699083e-03   3.2902612e-01   3.9393914e-01   2.0089700e-02   8.5900000e-05   4.0789820e-01   5.7192620e-01
   1.1700000e+01   2.7547218e-01   1.3668003e-03   3.2593997e-01   3.9722105e-01   2.0087400e-02   7.7600000e-05   4.0382680e-01   5.7600820e-01
   1.1800000e+01   2.7538654e-01   1.2705475e-03   3.2287123e-01   4.0047168e-01   2.0085100e-02   7.1000000e-05   3.9981230e-01   5.8003160e-01
   1.1900000e+01   2.7530739e-01   1.1807279e-03   3.1982063e-01   4.0369125e-01   2.0082900e-02   6.4600000e-05   3.9585850e-01   5.8399400e-01
   1.2000000e+01   2.7523426e-01   1.0969417e-03   3.1678882e-01   4.0687997e-01   2.0081100e-02   5.8000000e-05   3.9232100e-01   5.8753990e-01


==> fig-SEIR-ER-SusSelectedNodes-All-A.txt <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e-01   9.9546250e-01   8.2047159e-01   9.9993137e-01   9.9999925e-01   9.9461000e-01   8.0683000e-01   9.9989000e-01   1.0000000e+00
   4.0000000e-01   9.8071960e-01   6.7639667e-01   9.9935317e-01   9.9998490e-01   9.7853000e-01   6.5469000e-01   9.9912000e-01   1.0000000e+00
   6.0000000e-01   9.5573094e-01   5.6077362e-01   9.9756979e-01   9.9990903e-01   9.5087000e-01   5.2751000e-01   9.9642000e-01   9.9993000e-01
   8.0000000e-01   9.2181192e-01   4.6798417e-01   9.9383469e-01   9.9967281e-01   9.1302000e-01   4.2352000e-01   9.8960000e-01   9.9953000e-01
   1.0000000e+00   8.8088667e-01   3.9351864e-01   9.8748179e-01   9.9912141e-01   8.6286000e-01   3.3889000e-01   9.7691000e-01   9.9840000e-01
   1.2000000e+00   8.3504009e-01   3.3375906e-01   9.7800781e-01   9.9804988e-01   8.0350000e-01   2.7162000e-01   9.5540000e-01   9.9635000e-01
   1.4000000e+00   7.8624604e-01   2.8579834e-01   9.6511347e-01   9.9621774e-01   7.3506000e-01   2.1615000e-01   9.2221000e-01   9.9249000e-01
   1.6000000e+00   7.3624682e-01   2.4731291e-01   9.4870762e-01   9.9336694e-01   6.6018000e-01   1.7277000e-01   8.7525000e-01   9.8603000e-01
   1.8000000e+00   6.8646828e-01   2.1642453e-01   9.2889235e-01   9.8924608e-01   5.8067000e-01   1.3968000e-01   8.1530000e-01   9.7570000e-01
   2.0000000e+00   6.3803472e-01   1.9163637e-01   9.0593147e-01   9.8362667e-01   4.9780000e-01   1.1460000e-01   7.4352000e-01   9.6014000e-01
   2.2000000e+00   5.9178554e-01   1.7174840e-01   8.8020887e-01   9.7632197e-01   4.1920000e-01   9.4760000e-02   6.6049000e-01   9.3782000e-01
   2.4000000e+00   5.4829826e-01   1.5577455e-01   8.5218486e-01   9.6720484e-01   3.4389000e-01   7.9050000e-02   5.7075000e-01   9.0823000e-01
   2.6000000e+00   5.0793180e-01   1.4296715e-01   8.2238643e-01   9.5619774e-01   2.7582000e-01   6.7100000e-02   4.8030000e-01   8.7012000e-01
   2.8000000e+00   4.7087946e-01   1.3269432e-01   7.9133566e-01   9.4329532e-01   2.1740000e-01   5.7660000e-02   3.9428000e-01   8.2447000e-01
   3.0000000e+00   4.3720001e-01   1.2444021e-01   7.5953776e-01   9.2855763e-01   1.6918000e-01   5.0150000e-02   3.1460000e-01   7.7346000e-01
   3.2000000e+00   4.0683500e-01   1.1781971e-01   7.2748586e-01   9.1209083e-01   1.2901000e-01   4.4440000e-02   2.4453000e-01   7.1677000e-01
   3.4000000e+00   3.7966633e-01   1.1250486e-01   6.9561235e-01   8.9404659e-01   9.8150000e-02   3.9730000e-02   1.8624000e-01   6.5528000e-01
   3.6000000e+00   3.5552376e-01   1.0823284e-01   6.6429591e-01   8.7460531e-01   7.5470000e-02   3.5640000e-02   1.4043000e-01   5.9217000e-01
   3.8000000e+00   3.3417443e-01   1.0481232e-01   6.3387442e-01   8.5396890e-01   5.8420000e-02   3.2310000e-02   1.0589000e-01   5.2868000e-01
   4.0000000e+00   3.1539516e-01   1.0207386e-01   6.0461102e-01   8.3235851e-01   4.6210000e-02   2.9760000e-02   7.9280000e-02   4.6768000e-01
   4.2000000e+00   2.9897442e-01   9.9869087e-02   5.7669770e-01   8.1000936e-01   3.7520000e-02   2.7680000e-02   6.0070000e-02   4.0883000e-01
   4.4000000e+00   2.8467096e-01   9.8098045e-02   5.5029275e-01   7.8715314e-01   3.1630000e-02   2.5750000e-02   4.6390000e-02   3.5503000e-01
   4.6000000e+00   2.7225376e-01   9.6679710e-02   5.2550096e-01   7.6402194e-01   2.7630000e-02   2.4200000e-02   3.7050000e-02   3.0452000e-01
   4.8000000e+00   2.6151708e-01   9.5541273e-02   5.0238152e-01   7.4083213e-01   2.4910000e-02   2.2800000e-02   3.1160000e-02   2.6070000e-01
   5.0000000e+00   2.5226919e-01   9.4623425e-02   4.8095926e-01   7.1778307e-01   2.2800000e-02   2.1870000e-02   2.6810000e-02   2.2225000e-01
   5.2000000e+00   2.4432188e-01   9.3887990e-02   4.6121967e-01   6.9506868e-01   2.1450000e-02   2.1280000e-02   2.3810000e-02   1.8912000e-01
   5.4000000e+00   2.3750795e-01   9.3301559e-02   4.4312567e-01   6.7285833e-01   2.0570000e-02   2.0660000e-02   2.1650000e-02   1.6168000e-01
   5.6000000e+00   2.3168341e-01   9.2832191e-02   4.2662515e-01   6.5129074e-01   1.9870000e-02   2.0070000e-02   2.0650000e-02   1.3850000e-01
   5.8000000e+00   2.2672229e-01   9.2452297e-02   4.1165111e-01   6.3047895e-01   1.9470000e-02   1.9710000e-02   1.9960000e-02   1.1932000e-01
   6.0000000e+00   2.2250283e-01   9.2147103e-02   3.9811917e-01   6.1052551e-01   1.9180000e-02   1.9360000e-02   1.9420000e-02   1.0428000e-01


==> fig-SIR-AlmostTree-AvgSusInfRec-All-B.txt <==
   0.0000000e+00   9.6666667e-01   3.3333333e-02   0.0000000e+00   9.6666667e-01   3.3333333e-02   0.0000000e+00
   1.0000000e-01   9.5592614e-01   4.3689857e-02   3.8400276e-04   9.5592133e-01   4.3703333e-02   3.7533333e-04
   2.0000000e-01   9.4385743e-01   5.5264714e-02   8.7785303e-04   9.4368967e-01   5.5429000e-02   8.8133333e-04
   3.0000000e-01   9.3065572e-01   6.7851616e-02   1.4926668e-03   9.3007733e-01   6.8401667e-02   1.5210000e-03
   4.0000000e-01   9.1648088e-01   8.1281423e-02   2.2376928e-03   9.1501167e-01   8.2707000e-02   2.2813333e-03
   5.0000000e-01   9.0146749e-01   9.5411879e-02   3.1206282e-03   8.9868800e-01   9.8107000e-02   3.2050000e-03
   6.0000000e-01   8.8573235e-01   1.1011979e-01   4.1478574e-03   8.8137133e-01   1.1437800e-01   4.2506667e-03
   7.0000000e-01   8.6937874e-01   1.2529667e-01   5.3245866e-03   8.6293967e-01   1.3159000e-01   5.4703333e-03
   8.0000000e-01   8.5250193e-01   1.4084305e-01   6.6550227e-03   8.4356800e-01   1.4954400e-01   6.8880000e-03
   9.0000000e-01   8.3518904e-01   1.5666858e-01   8.1423805e-03   8.2333733e-01   1.6817533e-01   8.4873333e-03
   1.0000000e+00   8.1752334e-01   1.7268763e-01   9.7890362e-03   8.0237467e-01   1.8735033e-01   1.0275000e-02
   1.1000000e+00   7.9958340e-01   1.8882008e-01   1.1596522e-02   7.8068200e-01   2.0704733e-01   1.2270667e-02
   1.2000000e+00   7.8144350e-01   2.0499093e-01   1.3565567e-02   7.5833767e-01   2.2721467e-01   1.4447667e-02
   1.3000000e+00   7.6317588e-01   2.2112791e-01   1.5696216e-02   7.3556033e-01   2.4763600e-01   1.6803667e-02
   1.4000000e+00   7.4484894e-01   2.3716326e-01   1.7987804e-02   7.1231100e-01   2.6828967e-01   1.9399333e-02
   1.5000000e+00   7.2652691e-01   2.5303413e-01   2.0438954e-02   6.8868000e-01   2.8910833e-01   2.2211667e-02
   1.6000000e+00   7.0827091e-01   2.6868137e-01   2.3047725e-02   6.6512567e-01   3.0964400e-01   2.5230333e-02
   1.7000000e+00   6.9013881e-01   2.8404956e-01   2.5811629e-02   6.4123567e-01   3.3024967e-01   2.8514667e-02
   1.8000000e+00   6.7218388e-01   2.9908845e-01   2.8727670e-02   6.1724400e-01   3.5078033e-01   3.1975667e-02
   1.9000000e+00   6.5445565e-01   3.1375211e-01   3.1792242e-02   5.9342500e-01   3.7100033e-01   3.5574667e-02
   2.0000000e+00   6.3699970e-01   3.2799896e-01   3.5001341e-02   5.6969700e-01   3.9086633e-01   3.9436667e-02
   2.1000000e+00   6.1985706e-01   3.4179230e-01   3.8350642e-02   5.4625133e-01   4.1030800e-01   4.3440667e-02
   2.2000000e+00   6.0306419e-01   3.5510032e-01   4.1835492e-02   5.2326267e-01   4.2909433e-01   4.7643000e-02
   2.3000000e+00   5.8665302e-01   3.6789600e-01   4.5450980e-02   5.0063200e-01   4.4726433e-01   5.2103667e-02
   2.4000000e+00   5.7065177e-01   3.8015635e-01   4.9191888e-02   4.7859133e-01   4.6473933e-01   5.6669333e-02
   2.5000000e+00   5.5508516e-01   3.9186227e-01   5.3052573e-02   4.5700300e-01   4.8161000e-01   6.1387000e-02
   2.6000000e+00   5.3997395e-01   4.0299871e-01   5.7027342e-02   4.3609300e-01   4.9762767e-01   6.6279333e-02
   2.7000000e+00   5.2533488e-01   4.1355465e-01   6.1110469e-02   4.1579900e-01   5.1283333e-01   7.1367667e-02
   2.8000000e+00   5.1118073e-01   4.2352308e-01   6.5296193e-02   3.9627933e-01   5.2714967e-01   7.6571000e-02
   2.9000000e+00   4.9752025e-01   4.3290103e-01   6.9578720e-02   3.7730533e-01   5.4076100e-01   8.1933667e-02
   3.0000000e+00   4.8435867e-01   4.4168901e-01   7.3952316e-02   3.5911300e-01   5.5348067e-01   8.7406333e-02
   3.1000000e+00   4.7170067e-01   4.4988830e-01   7.8411034e-02   3.4190333e-01   5.6501300e-01   9.3083667e-02
   3.2000000e+00   4.5954882e-01   4.5750244e-01   8.2948742e-02   3.2549767e-01   5.7571667e-01   9.8785667e-02
   3.3000000e+00   4.4790242e-01   4.6453808e-01   8.7559496e-02   3.0972133e-01   5.8566533e-01   1.0461333e-01
   3.4000000e+00   4.3675748e-01   4.7100497e-01   9.2237547e-02   2.9476233e-01   5.9471200e-01   1.1052567e-01
   3.5000000e+00   4.2610667e-01   4.7691598e-01   9.6977341e-02   2.8072833e-01   6.0271367e-01   1.1655800e-01
   3.6000000e+00   4.1593939e-01   4.8228709e-01   1.0177352e-01   2.6743033e-01   6.0989033e-01   1.2267933e-01
   3.7000000e+00   4.0624172e-01   4.8713737e-01   1.0662091e-01   2.5482833e-01   6.1629700e-01   1.2887467e-01
   3.8000000e+00   3.9700259e-01   4.9148284e-01   1.1151457e-01   2.4288433e-01   6.2205367e-01   1.3506200e-01
   3.9000000e+00   3.8821560e-01   4.9533492e-01   1.1644948e-01   2.3165400e-01   6.2708867e-01   1.4125733e-01
   4.0000000e+00   3.7986508e-01   4.9871436e-01   1.2142056e-01   2.2125967e-01   6.3126033e-01   1.4748000e-01
   4.1000000e+00   3.7193580e-01   5.0164116e-01   1.2642304e-01   2.1137767e-01   6.3478733e-01   1.5383500e-01
   4.2000000e+00   3.6441328e-01   5.0413435e-01   1.3145236e-01   2.0228633e-01   6.3751733e-01   1.6019633e-01
   4.3000000e+00   3.5728376e-01   5.0621198e-01   1.3650425e-01   1.9376100e-01   6.3962467e-01   1.6661433e-01
   4.4000000e+00   3.5053418e-01   5.0789113e-01   1.4157469e-01   1.8579467e-01   6.4109967e-01   1.7310567e-01
   4.5000000e+00   3.4415219e-01   5.0918790e-01   1.4665990e-01   1.7827667e-01   6.4215233e-01   1.7957100e-01
   4.6000000e+00   3.3812618e-01   5.1011743e-01   1.5175640e-01   1.7136333e-01   6.4264100e-01   1.8599567e-01
   4.7000000e+00   3.3244382e-01   5.1069544e-01   1.5686073e-01   1.6491533e-01   6.4264800e-01   1.9243667e-01
   4.8000000e+00   3.2708718e-01   5.1094358e-01   1.6196925e-01   1.5892867e-01   6.4224767e-01   1.9882367e-01
   4.9000000e+00   3.2203867e-01   5.1088260e-01   1.6707873e-01   1.5330633e-01   6.4152233e-01   2.0517133e-01
   5.0000000e+00   3.1728195e-01   5.1053189e-01   1.7218616e-01   1.4810800e-01   6.4030067e-01   2.1159133e-01
   5.1000000e+00   3.1280181e-01   5.0990950e-01   1.7728869e-01   1.4320800e-01   6.3880133e-01   2.1799067e-01
   5.2000000e+00   3.0858419e-01   5.0903216e-01   1.8238366e-01   1.3872333e-01   6.3692967e-01   2.2434700e-01
   5.3000000e+00   3.0461614e-01   5.0791530e-01   1.8746856e-01   1.3457267e-01   6.3472000e-01   2.3070733e-01
   5.4000000e+00   3.0088589e-01   5.0657304e-01   1.9254107e-01   1.3063200e-01   6.3224433e-01   2.3712367e-01
   5.5000000e+00   2.9738278e-01   5.0501819e-01   1.9759903e-01   1.2707267e-01   6.2948133e-01   2.4344600e-01
   5.6000000e+00   2.9409729e-01   5.0326224e-01   2.0264047e-01   1.2380133e-01   6.2646900e-01   2.4972967e-01
   5.7000000e+00   2.9102025e-01   5.0131626e-01   2.0766349e-01   1.2068633e-01   6.2332933e-01   2.5598433e-01
   5.8000000e+00   2.8813924e-01   4.9919460e-01   2.1266616e-01   1.1782267e-01   6.1996667e-01   2.6221067e-01
   5.9000000e+00   2.8544205e-01   4.9691114e-01   2.1764681e-01   1.1518200e-01   6.1643567e-01   2.6838233e-01
   6.0000000e+00   2.8291730e-01   4.9447877e-01   2.2260393e-01   1.1267233e-01   6.1283233e-01   2.7449533e-01
   6.1000000e+00   2.8055439e-01   4.9190954e-01   2.2753606e-01   1.1036767e-01   6.0907267e-01   2.8055967e-01
   6.2000000e+00   2.7834348e-01   4.8921463e-01   2.3244189e-01   1.0827767e-01   6.0508833e-01   2.8663400e-01
   6.3000000e+00   2.7627549e-01   4.8640435e-01   2.3732017e-01   1.0631800e-01   6.0104700e-01   2.9263500e-01
   6.4000000e+00   2.7434213e-01   4.8348811e-01   2.4216976e-01   1.0449233e-01   5.9686000e-01   2.9864767e-01
   6.5000000e+00   2.7253586e-01   4.8047451e-01   2.4698963e-01   1.0278200e-01   5.9265100e-01   3.0456700e-01
   6.6000000e+00   2.7084993e-01   4.7737122e-01   2.5177885e-01   1.0119833e-01   5.8827533e-01   3.1052633e-01
   6.7000000e+00   2.6927834e-01   4.7418509e-01   2.5653658e-01   9.9733333e-02   5.8385267e-01   3.1641400e-01
   6.8000000e+00   2.6781586e-01   4.7092206e-01   2.6126208e-01   9.8390333e-02   5.7936967e-01   3.2224000e-01
   6.9000000e+00   2.6645444e-01   4.6759090e-01   2.6595466e-01   9.7112333e-02   5.7493700e-01   3.2795067e-01
   7.0000000e+00   2.6517971e-01   4.6420671e-01   2.7061358e-01   9.5941000e-02   5.7040900e-01   3.3365000e-01
   7.1000000e+00   2.6399013e-01   4.6077157e-01   2.7523830e-01   9.4840333e-02   5.6585500e-01   3.3930467e-01
   7.2000000e+00   2.6288445e-01   4.5728719e-01   2.7982835e-01   9.3817667e-02   5.6125133e-01   3.4493100e-01
   7.3000000e+00   2.6186072e-01   4.5375599e-01   2.8438329e-01   9.2853000e-02   5.5666567e-01   3.5048133e-01
   7.4000000e+00   2.6091618e-01   4.5018110e-01   2.8890272e-01   9.1984333e-02   5.5200033e-01   3.5601533e-01
   7.5000000e+00   2.6004736e-01   4.4656638e-01   2.9338626e-01   9.1144333e-02   5.4739600e-01   3.6145967e-01
   7.6000000e+00   2.5925002e-01   4.4291640e-01   2.9783358e-01   9.0363000e-02   5.4270800e-01   3.6692900e-01
   7.7000000e+00   2.5851915e-01   4.3923646e-01   3.0224439e-01   8.9644667e-02   5.3808667e-01   3.7226867e-01
   7.8000000e+00   2.5784901e-01   4.3553256e-01   3.0661843e-01   8.8977000e-02   5.3344167e-01   3.7758133e-01
   7.9000000e+00   2.5723309e-01   4.3181143e-01   3.1095548e-01   8.8337667e-02   5.2882433e-01   3.8283800e-01
   8.0000000e+00   2.5666414e-01   4.2808051e-01   3.1525535e-01   8.7742667e-02   5.2408633e-01   3.8817100e-01
   8.1000000e+00   2.5613415e-01   4.2434797e-01   3.1951788e-01   8.7175667e-02   5.1946700e-01   3.9335733e-01
   8.2000000e+00   2.5563434e-01   4.2062268e-01   3.2374297e-01   8.6679333e-02   5.1484600e-01   3.9847467e-01
   8.3000000e+00   2.5515857e-01   4.1691077e-01   3.2793066e-01   8.6203000e-02   5.1018767e-01   4.0360933e-01
   8.4000000e+00   2.5471282e-01   4.1320593e-01   3.3208125e-01   8.5724667e-02   5.0561667e-01   4.0865867e-01
   8.5000000e+00   2.5429952e-01   4.0950568e-01   3.3619480e-01   8.5299667e-02   5.0098733e-01   4.1371300e-01
   8.6000000e+00   2.5391907e-01   4.0580959e-01   3.4027134e-01   8.4889667e-02   4.9644233e-01   4.1866800e-01
   8.7000000e+00   2.5357020e-01   4.0211886e-01   3.4431094e-01   8.4497667e-02   4.9191433e-01   4.2358800e-01
   8.8000000e+00   2.5325006e-01   3.9843625e-01   3.4831369e-01   8.4141000e-02   4.8736533e-01   4.2849367e-01
   8.9000000e+00   2.5295413e-01   3.9476616e-01   3.5227971e-01   8.3789333e-02   4.8285500e-01   4.3335567e-01
   9.0000000e+00   2.5267627e-01   3.9111459e-01   3.5620914e-01   8.3478667e-02   4.7837167e-01   4.3814967e-01
   9.1000000e+00   2.5241048e-01   3.8748738e-01   3.6010214e-01   8.3183333e-02   4.7390467e-01   4.4291200e-01
   9.2000000e+00   2.5216141e-01   3.8387962e-01   3.6395897e-01   8.2904000e-02   4.6945433e-01   4.4764167e-01
   9.3000000e+00   2.5193044e-01   3.8028975e-01   3.6777981e-01   8.2650333e-02   4.6502500e-01   4.5232467e-01
   9.4000000e+00   2.5171728e-01   3.7671789e-01   3.7156483e-01   8.2394667e-02   4.6066900e-01   4.5693633e-01
   9.5000000e+00   2.5152113e-01   3.7316465e-01   3.7531422e-01   8.2170000e-02   4.5624000e-01   4.6159000e-01
   9.6000000e+00   2.5134070e-01   3.6963113e-01   3.7902817e-01   8.1955333e-02   4.5189233e-01   4.6615233e-01
   9.7000000e+00   2.5117420e-01   3.6611890e-01   3.8270690e-01   8.1738333e-02   4.4766500e-01   4.7059667e-01
   9.8000000e+00   2.5101934e-01   3.6263003e-01   3.8635062e-01   8.1539000e-02   4.4340300e-01   4.7505800e-01
   9.9000000e+00   2.5087351e-01   3.5916690e-01   3.8995959e-01   8.1365667e-02   4.3916433e-01   4.7947000e-01
   1.0000000e+01   2.5073684e-01   3.5572909e-01   3.9353407e-01   8.1199000e-02   4.3500633e-01   4.8379467e-01
   1.0100000e+01   2.5061004e-01   3.5231565e-01   3.9707430e-01   8.1029333e-02   4.3082367e-01   4.8814700e-01
   1.0200000e+01   2.5049316e-01   3.4892633e-01   4.0058051e-01   8.0875333e-02   4.2669867e-01   4.9242600e-01
   1.0300000e+01   2.5038599e-01   3.4556108e-01   4.0405293e-01   8.0733000e-02   4.2259767e-01   4.9666933e-01
   1.0400000e+01   2.5028806e-01   3.4222014e-01   4.0749181e-01   8.0595667e-02   4.1850533e-01   5.0089900e-01
   1.0500000e+01   2.5019866e-01   3.3890395e-01   4.1089739e-01   8.0473667e-02   4.1441733e-01   5.0510900e-01
   1.0600000e+01   2.5011683e-01   3.3561323e-01   4.1426993e-01   8.0353000e-02   4.1041600e-01   5.0923100e-01
   1.0700000e+01   2.5004137e-01   3.3234893e-01   4.1760970e-01   8.0241667e-02   4.0651733e-01   5.1324100e-01
   1.0800000e+01   2.4997080e-01   3.2911222e-01   4.2091698e-01   8.0137333e-02   4.0262033e-01   5.1724233e-01
   1.0900000e+01   2.4990347e-01   3.2590449e-01   4.2419204e-01   8.0030333e-02   3.9869433e-01   5.2127533e-01
   1.1000000e+01   2.4983975e-01   3.2272507e-01   4.2743518e-01   7.9923000e-02   3.9484900e-01   5.2522800e-01
   1.1100000e+01   2.4978059e-01   3.1957274e-01   4.3064667e-01   7.9833000e-02   3.9098600e-01   5.2918100e-01
   1.1200000e+01   2.4972618e-01   3.1644706e-01   4.3382677e-01   7.9746333e-02   3.8712700e-01   5.3312667e-01
   1.1300000e+01   2.4967655e-01   3.1334772e-01   4.3697573e-01   7.9659667e-02   3.8339567e-01   5.3694467e-01
   1.1400000e+01   2.4963160e-01   3.1027459e-01   4.4009382e-01   7.9590667e-02   3.7963400e-01   5.4077533e-01
   1.1500000e+01   2.4959106e-01   3.0722765e-01   4.4318129e-01   7.9525000e-02   3.7594933e-01   5.4452567e-01
   1.1600000e+01   2.4955451e-01   3.0420706e-01   4.4623843e-01   7.9452333e-02   3.7226633e-01   5.4828133e-01
   1.1700000e+01   2.4952139e-01   3.0121312e-01   4.4926549e-01   7.9390000e-02   3.6871300e-01   5.5189700e-01
   1.1800000e+01   2.4949099e-01   2.9824627e-01   4.5226275e-01   7.9319000e-02   3.6516167e-01   5.5551933e-01
   1.1900000e+01   2.4946241e-01   2.9530710e-01   4.5523049e-01   7.9264000e-02   3.6162300e-01   5.5911300e-01
   1.2000000e+01   2.4943465e-01   2.9239637e-01   4.5816898e-01   7.9208667e-02   3.5806600e-01   5.6272533e-01
   1.2100000e+01   2.4940751e-01   2.8951398e-01   4.6107851e-01   7.9157333e-02   3.5461567e-01   5.6622700e-01
   1.2200000e+01   2.4938224e-01   2.8665840e-01   4.6395936e-01   7.9107333e-02   3.5114667e-01   5.6974600e-01
   1.2300000e+01   2.4935897e-01   2.8382924e-01   4.6681179e-01   7.9064333e-02   3.4766567e-01   5.7327000e-01
   1.2400000e+01   2.4933774e-01   2.8102621e-01   4.6963605e-01   7.9029333e-02   3.4428467e-01   5.7668600e-01
   1.2500000e+01   2.4931853e-01   2.7824907e-01   4.7243240e-01   7.8985333e-02   3.4090433e-01   5.8011033e-01
   1.2600000e+01   2.4930128e-01   2.7549761e-01   4.7520111e-01   7.8945333e-02   3.3758733e-01   5.8346733e-01
   1.2700000e+01   2.4928585e-01   2.7277172e-01   4.7794243e-01   7.8912333e-02   3.3428167e-01   5.8680600e-01
   1.2800000e+01   2.4927208e-01   2.7007130e-01   4.8065661e-01   7.8880667e-02   3.3096900e-01   5.9015033e-01
   1.2900000e+01   2.4925974e-01   2.6739634e-01   4.8334392e-01   7.8846333e-02   3.2775400e-01   5.9339967e-01
   1.3000000e+01   2.4924854e-01   2.6474685e-01   4.8600461e-01   7.8812333e-02   3.2453967e-01   5.9664800e-01
   1.3100000e+01   2.4923814e-01   2.6212292e-01   4.8863894e-01   7.8785333e-02   3.2130567e-01   5.9990900e-01
   1.3200000e+01   2.4922816e-01   2.5952468e-01   4.9124716e-01   7.8757333e-02   3.1817133e-01   6.0307133e-01
   1.3300000e+01   2.4921814e-01   2.5695234e-01   4.9382952e-01   7.8735000e-02   3.1500967e-01   6.0625533e-01
   1.3400000e+01   2.4920812e-01   2.5440558e-01   4.9638630e-01   7.8707667e-02   3.1185833e-01   6.0943400e-01
   1.3500000e+01   2.4919851e-01   2.5188375e-01   4.9891774e-01   7.8686333e-02   3.0877767e-01   6.1253600e-01
   1.3600000e+01   2.4918955e-01   2.4938637e-01   5.0142408e-01   7.8658667e-02   3.0574600e-01   6.1559533e-01
   1.3700000e+01   2.4918143e-01   2.4691302e-01   5.0390555e-01   7.8632333e-02   3.0268533e-01   6.1868233e-01
   1.3800000e+01   2.4917427e-01   2.4446332e-01   5.0636241e-01   7.8610667e-02   2.9968267e-01   6.2170667e-01
   1.3900000e+01   2.4916817e-01   2.4203695e-01   5.0879488e-01   7.8589333e-02   2.9674867e-01   6.2466200e-01
   1.4000000e+01   2.4916314e-01   2.3963366e-01   5.1120319e-01   7.8569667e-02   2.9384167e-01   6.2758867e-01
   1.4100000e+01   2.4915916e-01   2.3725325e-01   5.1358759e-01   7.8551333e-02   2.9094733e-01   6.3050133e-01
   1.4200000e+01   2.4915614e-01   2.3489556e-01   5.1594830e-01   7.8539333e-02   2.8804467e-01   6.3341600e-01
   1.4300000e+01   2.4915395e-01   2.3256051e-01   5.1828555e-01   7.8525667e-02   2.8519833e-01   6.3627600e-01
   1.4400000e+01   2.4915239e-01   2.3024805e-01   5.2059957e-01   7.8510333e-02   2.8241967e-01   6.3907000e-01
   1.4500000e+01   2.4915121e-01   2.2795821e-01   5.2289058e-01   7.8498000e-02   2.7964233e-01   6.4185967e-01
   1.4600000e+01   2.4915012e-01   2.2569106e-01   5.2515882e-01   7.8487000e-02   2.7686733e-01   6.4464567e-01
   1.4700000e+01   2.4914876e-01   2.2344672e-01   5.2740451e-01   7.8476667e-02   2.7411500e-01   6.4740833e-01
   1.4800000e+01   2.4914673e-01   2.2122540e-01   5.2962787e-01   7.8468000e-02   2.7142600e-01   6.5010600e-01
   1.4900000e+01   2.4914355e-01   2.1902733e-01   5.3182913e-01   7.8459000e-02   2.6873767e-01   6.5280333e-01
   1.5000000e+01   2.4913993e-01   2.1685155e-01   5.3400852e-01   7.8451667e-02   2.6601500e-01   6.5553333e-01


==> fig-SIR-AlmostTree-SusSelectedNodes-All-B.txt <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6666667e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   9.6666667e-01
   2.0000000e-01   9.9989287e-01   9.8270493e-01   9.9882474e-01   9.9999366e-01   9.8270493e-01   9.4385743e-01   9.9991000e-01   9.8298000e-01   9.9889000e-01   9.9999000e-01   9.8224000e-01   9.4368967e-01
   4.0000000e-01   9.9861725e-01   9.4001038e-01   9.9179364e-01   9.9983929e-01   9.4001038e-01   9.1648088e-01   9.9886000e-01   9.4063000e-01   9.9017000e-01   9.9989000e-01   9.3991000e-01   9.1501167e-01
   6.0000000e-01   9.9433678e-01   8.8262311e-01   9.7598951e-01   9.9903037e-01   8.8262311e-01   8.8573235e-01   9.9443000e-01   8.7984000e-01   9.6993000e-01   9.9888000e-01   8.8302000e-01   8.8137133e-01
   8.0000000e-01   9.8547171e-01   8.1801095e-01   9.5088882e-01   9.9674687e-01   8.1801095e-01   8.5250193e-01   9.8447000e-01   8.1135000e-01   9.3573000e-01   9.9581000e-01   8.1860000e-01   8.4356800e-01
   1.0000000e+00   9.7111690e-01   7.5126477e-01   9.1747817e-01   9.9207829e-01   7.5126477e-01   8.1752334e-01   9.6740000e-01   7.4143000e-01   8.8785000e-01   9.8906000e-01   7.5114000e-01   8.0237467e-01
   1.2000000e+00   9.5107227e-01   6.8574759e-01   8.7753226e-01   9.8423688e-01   6.8574759e-01   7.8144350e-01   9.4200000e-01   6.7189000e-01   8.3021000e-01   9.7689000e-01   6.8606000e-01   7.5833767e-01
   1.4000000e+00   9.2570415e-01   6.2358369e-01   8.3309649e-01   9.7269252e-01   6.2358369e-01   7.4484894e-01   9.0912000e-01   6.0664000e-01   7.6443000e-01   9.5756000e-01   6.2323000e-01   7.1231100e-01
   1.6000000e+00   8.9578190e-01   5.6598720e-01   7.8619031e-01   9.5721852e-01   5.6598720e-01   7.0827091e-01   8.7004000e-01   5.4524000e-01   6.9576000e-01   9.3106000e-01   5.6511000e-01   6.6512567e-01
   1.8000000e+00   8.6227036e-01   5.1360167e-01   7.3855120e-01   9.3789622e-01   5.1360167e-01   6.7218388e-01   8.2601000e-01   4.8933000e-01   6.2486000e-01   8.9564000e-01   5.1141000e-01   6.1724400e-01
   2.0000000e+00   8.2623911e-01   4.6660383e-01   6.9162972e-01   9.1505640e-01   4.6660383e-01   6.3699970e-01   7.7817000e-01   4.3887000e-01   5.5487000e-01   8.5306000e-01   4.6171000e-01   5.6969700e-01
   2.2000000e+00   7.8874778e-01   4.2487686e-01   6.4655252e-01   8.8921131e-01   4.2487686e-01   6.0306419e-01   7.2836000e-01   3.9364000e-01   4.8936000e-01   8.0459000e-01   4.1737000e-01   5.2326267e-01
   2.4000000e+00   7.5068432e-01   3.8824090e-01   6.0405123e-01   8.6097889e-01   3.8824090e-01   5.7065177e-01   6.7911000e-01   3.5490000e-01   4.3020000e-01   7.5073000e-01   3.7788000e-01   4.7859133e-01
   2.6000000e+00   7.1290893e-01   3.5626987e-01   5.6465177e-01   8.3105478e-01   3.5626987e-01   5.3997395e-01   6.2913000e-01   3.2153000e-01   3.7493000e-01   6.9488000e-01   3.4224000e-01   4.3609300e-01
   2.8000000e+00   6.7612164e-01   3.2851555e-01   5.2862979e-01   8.0013643e-01   3.2851555e-01   5.1118073e-01   5.7990000e-01   2.9204000e-01   3.2696000e-01   6.3899000e-01   3.1122000e-01   3.9627933e-01
   3.0000000e+00   6.4079544e-01   3.0461407e-01   4.9603994e-01   7.6881986e-01   3.0461407e-01   4.8435867e-01   5.3310000e-01   2.6685000e-01   2.8539000e-01   5.8162000e-01   2.8430000e-01   3.5911300e-01
   3.2000000e+00   6.0732662e-01   2.8413386e-01   4.6683569e-01   7.3766373e-01   2.8413386e-01   4.5954882e-01   4.9041000e-01   2.4618000e-01   2.4920000e-01   5.2597000e-01   2.6107000e-01   3.2549767e-01
   3.4000000e+00   5.7599939e-01   2.6661579e-01   4.4116053e-01   7.0720785e-01   2.6661579e-01   4.3675748e-01   4.4918000e-01   2.2805000e-01   2.1811000e-01   4.7440000e-01   2.4091000e-01   2.9476233e-01
   3.6000000e+00   5.4697497e-01   2.5168236e-01   4.1854330e-01   6.7785060e-01   2.5168236e-01   4.1593939e-01   4.1244000e-01   2.1330000e-01   1.9279000e-01   4.2600000e-01   2.2322000e-01   2.6743033e-01
   3.8000000e+00   5.2031121e-01   2.3903005e-01   3.9792606e-01   6.4985903e-01   2.3903005e-01   3.9700259e-01   3.7834000e-01   2.0041000e-01   1.7062000e-01   3.8085000e-01   2.0768000e-01   2.4288433e-01
   4.0000000e+00   4.9602556e-01   2.2833900e-01   3.7921468e-01   6.2348479e-01   2.2833900e-01   3.7986508e-01   3.4890000e-01   1.8956000e-01   1.5337000e-01   3.4087000e-01   1.9408000e-01   2.2125967e-01
   4.2000000e+00   4.7404389e-01   2.1931408e-01   3.6242040e-01   5.9876230e-01   2.1931408e-01   3.6441328e-01   3.2202000e-01   1.8087000e-01   1.3925000e-01   3.0426000e-01   1.8258000e-01   2.0228633e-01
   4.4000000e+00   4.5426763e-01   2.1170944e-01   3.4742808e-01   5.7573342e-01   2.1170944e-01   3.5053418e-01   2.9862000e-01   1.7318000e-01   1.2720000e-01   2.7151000e-01   1.7248000e-01   1.8579467e-01
   4.6000000e+00   4.3658999e-01   2.0532174e-01   3.3414386e-01   5.5449592e-01   2.0532174e-01   3.3812618e-01   2.7710000e-01   1.6715000e-01   1.1651000e-01   2.4393000e-01   1.6336000e-01   1.7136333e-01
   4.8000000e+00   4.2089296e-01   1.9997153e-01   3.2246863e-01   5.3510630e-01   1.9997153e-01   3.2708718e-01   2.5853000e-01   1.6173000e-01   1.0765000e-01   2.1991000e-01   1.5583000e-01   1.5892867e-01
   5.0000000e+00   4.0700967e-01   1.9549299e-01   3.1222936e-01   5.1742402e-01   1.9549299e-01   3.1728195e-01   2.4287000e-01   1.5724000e-01   1.0044000e-01   1.9935000e-01   1.4873000e-01   1.4810800e-01
   5.2000000e+00   3.9476360e-01   1.9175833e-01   3.0326509e-01   5.0135516e-01   1.9175833e-01   3.0858419e-01   2.2919000e-01   1.5343000e-01   9.4070000e-02   1.8019000e-01   1.4287000e-01   1.3872333e-01
   5.4000000e+00   3.8400120e-01   1.8864988e-01   2.9544226e-01   4.8682072e-01   1.8864988e-01   3.0088589e-01   2.1691000e-01   1.5030000e-01   8.9230000e-02   1.6399000e-01   1.3737000e-01   1.3063200e-01
   5.6000000e+00   3.7459201e-01   1.8605970e-01   2.8865451e-01   4.7375521e-01   1.8605970e-01   2.9409729e-01   2.0712000e-01   1.4741000e-01   8.4980000e-02   1.5077000e-01   1.3255000e-01   1.2380133e-01
   5.8000000e+00   3.6641759e-01   1.8391280e-01   2.8280188e-01   4.6208339e-01   1.8391280e-01   2.8813924e-01   1.9804000e-01   1.4510000e-01   8.1140000e-02   1.3946000e-01   1.2785000e-01   1.1782267e-01
   6.0000000e+00   3.5932680e-01   1.8214005e-01   2.7775631e-01   4.5167728e-01   1.8214005e-01   2.8291730e-01   1.9068000e-01   1.4332000e-01   7.7990000e-02   1.2972000e-01   1.2384000e-01   1.1267233e-01
   6.2000000e+00   3.5317542e-01   1.8064573e-01   2.7341255e-01   4.4242284e-01   1.8064573e-01   2.7834348e-01   1.8424000e-01   1.4167000e-01   7.5520000e-02   1.2146000e-01   1.2032000e-01   1.0827767e-01
   6.4000000e+00   3.4784317e-01   1.7937097e-01   2.6967809e-01   4.3421599e-01   1.7937097e-01   2.7434213e-01   1.7856000e-01   1.4051000e-01   7.3010000e-02   1.1419000e-01   1.1715000e-01   1.0449233e-01
   6.6000000e+00   3.4323360e-01   1.7829460e-01   2.6647280e-01   4.2696219e-01   1.7829460e-01   2.7084993e-01   1.7352000e-01   1.3934000e-01   7.0800000e-02   1.0795000e-01   1.1436000e-01   1.0119833e-01
   6.8000000e+00   3.3927413e-01   1.7743320e-01   2.6372889e-01   4.2057649e-01   1.7743320e-01   2.6781586e-01   1.6910000e-01   1.3825000e-01   6.9150000e-02   1.0288000e-01   1.1179000e-01   9.8390333e-02
   7.0000000e+00   3.3588233e-01   1.7677443e-01   2.6138962e-01   4.1497079e-01   1.7677443e-01   2.6517971e-01   1.6544000e-01   1.3719000e-01   6.7630000e-02   9.8590000e-02   1.0961000e-01   9.5941000e-02
   7.2000000e+00   3.3296261e-01   1.7622322e-01   2.5940599e-01   4.1005523e-01   1.7622322e-01   2.6288445e-01   1.6246000e-01   1.3648000e-01   6.6200000e-02   9.4720000e-02   1.0751000e-01   9.3817667e-02
   7.4000000e+00   3.3048112e-01   1.7576895e-01   2.5773352e-01   4.0576670e-01   1.7576895e-01   2.6091618e-01   1.5974000e-01   1.3595000e-01   6.4990000e-02   9.1460000e-02   1.0550000e-01   9.1984333e-02
   7.6000000e+00   3.2840190e-01   1.7540090e-01   2.5632896e-01   4.0204352e-01   1.7540090e-01   2.5925002e-01   1.5740000e-01   1.3544000e-01   6.4030000e-02   8.8490000e-02   1.0362000e-01   9.0363000e-02
   7.8000000e+00   3.2668540e-01   1.7510585e-01   2.5515022e-01   3.9882479e-01   1.7510585e-01   2.5784901e-01   1.5521000e-01   1.3499000e-01   6.3040000e-02   8.5880000e-02   1.0206000e-01   8.8977000e-02
   8.0000000e+00   3.2528855e-01   1.7486805e-01   2.5415637e-01   3.9605045e-01   1.7486805e-01   2.5666414e-01   1.5354000e-01   1.3458000e-01   6.2250000e-02   8.4060000e-02   1.0062000e-01   8.7742667e-02
   8.2000000e+00   3.2416466e-01   1.7466924e-01   2.5330764e-01   3.9366128e-01   1.7466924e-01   2.5563434e-01   1.5214000e-01   1.3429000e-01   6.1550000e-02   8.2120000e-02   9.9180000e-02   8.6679333e-02
   8.4000000e+00   3.2322791e-01   1.7449542e-01   2.5257817e-01   3.9159742e-01   1.7449542e-01   2.5471282e-01   1.5081000e-01   1.3403000e-01   6.0880000e-02   8.0520000e-02   9.8080000e-02   8.5724667e-02
   8.6000000e+00   3.2238923e-01   1.7434669e-01   2.5196352e-01   3.8982711e-01   1.7434669e-01   2.5391907e-01   1.4950000e-01   1.3380000e-01   6.0360000e-02   7.9120000e-02   9.6990000e-02   8.4889667e-02
   8.8000000e+00   3.2164139e-01   1.7421981e-01   2.5144676e-01   3.8832406e-01   1.7421981e-01   2.5325006e-01   1.4845000e-01   1.3351000e-01   5.9720000e-02   7.7900000e-02   9.6180000e-02   8.4141000e-02
   9.0000000e+00   3.2098217e-01   1.7411201e-01   2.5101158e-01   3.8703517e-01   1.7411201e-01   2.5267627e-01   1.4748000e-01   1.3327000e-01   5.9370000e-02   7.6860000e-02   9.5340000e-02   8.3478667e-02
   9.2000000e+00   3.2040986e-01   1.7402096e-01   2.5064356e-01   3.8590197e-01   1.7402096e-01   2.5216141e-01   1.4663000e-01   1.3305000e-01   5.8920000e-02   7.5810000e-02   9.4770000e-02   8.2904000e-02
   9.4000000e+00   3.1991274e-01   1.7394411e-01   2.5033306e-01   3.8492255e-01   1.7394411e-01   2.5171728e-01   1.4599000e-01   1.3268000e-01   5.8570000e-02   7.4950000e-02   9.4100000e-02   8.2394667e-02
   9.6000000e+00   3.1948093e-01   1.7387937e-01   2.5007165e-01   3.8408203e-01   1.7387937e-01   2.5134070e-01   1.4526000e-01   1.3254000e-01   5.8230000e-02   7.4120000e-02   9.3560000e-02   8.1955333e-02
   9.8000000e+00   3.1910775e-01   1.7382495e-01   2.4985144e-01   3.8335981e-01   1.7382495e-01   2.5101934e-01   1.4466000e-01   1.3235000e-01   5.7870000e-02   7.3570000e-02   9.3110000e-02   8.1539000e-02
   1.0000000e+01   3.1878848e-01   1.7377933e-01   2.4966535e-01   3.8273392e-01   1.7377933e-01   2.5073684e-01   1.4427000e-01   1.3227000e-01   5.7590000e-02   7.3140000e-02   9.2650000e-02   8.1199000e-02


==> fig-SIR-Chain-InfAllNodes-DE-A.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   5.0000000e-02   4.8527341e-02   1.2030392e-03   2.0014634e-05   2.1963846e-07   9.9224960e-09  -3.0421008e-10   1.1263194e-11   4.2015191e-13   4.4098652e-15   3.8840199e-17
   1.0000000e-01   9.4215725e-02   4.6321874e-03   1.5324864e-04   3.7236876e-06   9.8191820e-08   1.3540785e-10  -6.0801380e-12   1.6725683e-13   2.2891221e-15   3.2716563e-17
   1.5000000e-01   1.3721823e-01   1.0034186e-02   4.9536366e-04   1.8447606e-05   5.4411569e-07   1.4984165e-08   1.8321148e-10   9.3064525e-13   2.9788833e-15   3.3516384e-17
   2.0000000e-01   1.7767991e-01   1.7176000e-02   1.1258862e-03   5.5637626e-05   2.2241550e-06   7.5666089e-08   2.0319747e-09   4.0597694e-11   6.3106341e-13   1.0641597e-14
   2.5000000e-01   2.1573781e-01   2.5844672e-02   2.1082372e-03   1.3002061e-04   6.4555610e-06   2.6895788e-07   9.4374697e-09   2.7320457e-10   6.3175163e-12   1.0832300e-13
   3.0000000e-01   2.5152180e-01   3.5844698e-02   3.4930790e-03   2.5798515e-04   1.5305827e-05   7.6184748e-07   3.2586218e-08   1.2042901e-09   3.8320993e-11   1.0441592e-12
   3.5000000e-01   2.8515485e-01   4.6996817e-02   5.3197396e-03   4.5694119e-04   3.1614574e-05   1.8347821e-06   9.1525832e-08   3.9664959e-09   1.4984376e-10   4.9470154e-12
   4.0000000e-01   3.1675308e-01   5.9138251e-02   7.6157710e-03   7.4570830e-04   5.8845134e-05   3.8899245e-06   2.2091899e-07   1.0936486e-08   4.7492821e-10   1.8096938e-11
   4.5000000e-01   3.4642657e-01   7.2119706e-02   1.0400542e-02   1.1428120e-03   1.0122391e-04   7.5094123e-06   4.7942985e-07   2.6825006e-08   1.3298315e-09   5.8747387e-11
   5.0000000e-01   3.7427968e-01   8.5804514e-02   1.3686176e-02   1.6661483e-03   1.6369734e-04   1.3479717e-05   9.5569213e-07   5.9447821e-08   3.2856940e-09   1.6273052e-10
   5.5000000e-01   4.0041085e-01   1.0006939e-01   1.7476461e-02   2.3336912e-03   2.5176671e-04   2.2775287e-05   1.7734804e-06   1.2108101e-07   7.3388842e-09   3.9808330e-10
   6.0000000e-01   4.2491324e-01   1.1480227e-01   2.1769278e-02   3.1624921e-03   3.7149139e-04   3.6596373e-05   3.1032821e-06   2.3085252e-07   1.5271321e-08   9.0680257e-10
   6.5000000e-01   4.4787533e-01   1.2990057e-01   2.6558500e-02   4.1680181e-03   5.2939663e-04   5.6411690e-05   5.1758806e-06   4.1689975e-07   2.9906470e-08   1.9309084e-09
   7.0000000e-01   4.6938108e-01   1.4527061e-01   3.1834377e-02   5.3642487e-03   7.3232491e-04   8.3956443e-05   8.2945090e-06   7.1971786e-07   5.5625935e-08   3.8710009e-09
   7.5000000e-01   4.8950915e-01   1.6083024e-01   3.7580714e-02   6.7646713e-03   9.8757143e-04   1.2116312e-04   1.2814212e-05   1.1897994e-06   9.8269217e-08   7.2890146e-09
   8.0000000e-01   5.0833401e-01   1.7650532e-01   4.3778392e-02   8.3812495e-03   1.3026394e-03   1.7020883e-04   1.9172094e-05   1.8957762e-06   1.6674543e-07   1.3169538e-08
   8.5000000e-01   5.2592662e-01   1.9222785e-01   5.0407291e-02   1.0223950e-02   1.6850447e-03   2.3354432e-04   2.7908544e-05   2.9294031e-06   2.7383799e-07   2.3029771e-08
   9.0000000e-01   5.4235439e-01   2.0793589e-01   5.7446284e-02   1.2300739e-02   2.1423164e-03   3.1389392e-04   3.9667229e-05   4.4055578e-06   4.3620457e-07   3.8919522e-08
   9.5000000e-01   5.5768134e-01   2.2357338e-01   6.4873144e-02   1.4617932e-02   2.6818685e-03   4.1421129e-04   5.5202904e-05   6.4683907e-06   6.7600838e-07   6.3710050e-08
   1.0000000e+00   5.7196731e-01   2.3909258e-01   7.2661840e-02   1.7181183e-02   3.3111335e-03   5.3759531e-04   7.5359689e-05   9.2909550e-06   1.0216383e-06   1.0126330e-07
   1.0500000e+00   5.8526834e-01   2.5445276e-01   8.0784291e-02   1.9994493e-02   4.0376761e-03   6.8736775e-04   1.0106509e-04   1.3069771e-05   1.5070528e-06   1.5653927e-07
   1.1000000e+00   5.9763799e-01   2.6961667e-01   8.9213127e-02   2.3060275e-02   4.8686200e-03   8.6700099e-04   1.3337658e-04   1.8047578e-05   2.1775852e-06   2.3671342e-07
   1.1500000e+00   6.0912733e-01   2.8455041e-01   9.7921731e-02   2.6379365e-02   5.8106322e-03   1.0801150e-03   1.7348268e-04   2.4513974e-05   3.0901069e-06   3.5120635e-07
   1.2000000e+00   6.1978497e-01   2.9922350e-01   1.0688424e-01   2.9951025e-02   6.8699233e-03   1.3304773e-03   2.2270303e-04   3.2805420e-05   4.3130274e-06   5.1168384e-07
   1.2500000e+00   6.2965710e-01   3.1360870e-01   1.1607554e-01   3.3773038e-02   8.0522229e-03   1.6219807e-03   2.8248716e-04   4.3307684e-05   5.9274363e-06   7.3236492e-07
   1.3000000e+00   6.3878755e-01   3.2768255e-01   1.2546982e-01   3.7842886e-02   9.3627784e-03   1.9584244e-03   3.5437862e-04   5.6472638e-05   8.0371100e-06   1.0328530e-06
   1.3500000e+00   6.4721608e-01   3.4142920e-01   1.3503884e-01   4.2156303e-02   1.0807031e-02   2.3438813e-03   4.4000120e-04   7.2767910e-05   1.0749125e-05   1.4335205e-06
   1.4000000e+00   6.5498048e-01   3.5483515e-01   1.4475545e-01   4.6707893e-02   1.2389893e-02   2.7824448e-03   5.4108178e-04   9.2717311e-05   1.4190588e-05   1.9602941e-06
   1.4500000e+00   6.6211698e-01   3.6788826e-01   1.5459397e-01   5.1491501e-02   1.4115576e-02   3.2781327e-03   6.5945048e-04   1.1691323e-04   1.8514027e-05   2.6461129e-06
   1.5000000e+00   6.6866029e-01   3.8057773e-01   1.6453024e-01   5.6500206e-02   1.5987597e-02   3.8348865e-03   7.9704058e-04   1.4601661e-04   2.3897383e-05   3.5309282e-06
   1.5500000e+00   6.7464355e-01   3.9289411e-01   1.7454160e-01   6.1726326e-02   1.8008777e-02   4.4565720e-03   9.5588859e-04   1.8075700e-04   3.0544019e-05   4.6617034e-06
   1.6000000e+00   6.8009837e-01   4.0482930e-01   1.8460691e-01   6.7161416e-02   2.0181239e-02   5.1469793e-03   1.1381342e-03   2.2193250e-04   3.8682714e-05   6.0924142e-06
   1.6500000e+00   6.8505484e-01   4.1637652e-01   1.9470650e-01   7.2796295e-02   2.2506414e-02   5.9098157e-03   1.3460175e-03   2.7040989e-04   4.8568113e-05   7.8842608e-06
   1.7000000e+00   6.8954158e-01   4.2753105e-01   2.0482009e-01   7.8622314e-02   2.4985504e-02   6.7484109e-03   1.5817168e-03   3.2711902e-04   6.0501760e-05   1.0116477e-05
   1.7500000e+00   6.9358392e-01   4.3829372e-01   2.1492658e-01   8.4629129e-02   2.7619555e-02   7.6663275e-03   1.8475230e-03   3.9301899e-04   7.4791384e-05   1.2869636e-05
   1.8000000e+00   6.9720559e-01   4.4866687e-01   2.2500641e-01   9.0805394e-02   3.0408989e-02   8.6671241e-03   2.1458226e-03   4.6912120e-04   9.1765652e-05   1.6231878e-05
   1.8500000e+00   7.0042944e-01   4.5865302e-01   2.3504137e-01   9.7139820e-02   3.3353656e-02   9.7540758e-03   2.4790002e-03   5.5649872e-04   1.1179310e-04   2.0307554e-05
   1.9000000e+00   7.0327747e-01   4.6825487e-01   2.4501454e-01   1.0362118e-01   3.6452837e-02   1.0930174e-02   2.8494380e-03   6.5628627e-04   1.3528214e-04   2.5217226e-05
   1.9500000e+00   7.0577081e-01   4.7747533e-01   2.5491038e-01   1.1023829e-01   3.9705240e-02   1.2198127e-02   3.2595161e-03   7.6968024e-04   1.6268104e-04   3.1097670e-05
   2.0000000e+00   7.0792975e-01   4.8631746e-01   2.6471465e-01   1.1698004e-01   4.3109003e-02   1.3560359e-02   3.7116124e-03   8.9793869e-04   1.9447796e-04   3.8101873e-05
   2.0500000e+00   7.0977370e-01   4.9478454e-01   2.7441443e-01   1.2383536e-01   4.6661694e-02   1.5019010e-02   4.2081025e-03   1.0423813e-03   2.3120091e-04   4.6399033e-05
   2.1000000e+00   7.1132122e-01   5.0288001e-01   2.8399815e-01   1.3079326e-01   5.0360308e-02   1.6575938e-02   4.7513599e-03   1.2043895e-03   2.7341777e-04   5.6174560e-05
   2.1500000e+00   7.1259003e-01   5.1060754e-01   2.9345546e-01   1.3784282e-01   5.4201317e-02   1.8232711e-02   5.3437414e-03   1.3854014e-03   3.2173670e-04   6.7631127e-05
   2.2000000e+00   7.1359678e-01   5.1797275e-01   3.0277450e-01   1.4497363e-01   5.8181818e-02   1.9990642e-02   5.9872911e-03   1.5867893e-03   3.7680580e-04   8.1009025e-05
   2.2500000e+00   7.1435557e-01   5.2498452e-01   3.1194464e-01   1.5217371e-01   6.2298067e-02   2.1851177e-02   6.6842882e-03   1.8100122e-03   4.3928335e-04   9.6543966e-05
   2.3000000e+00   7.1487963e-01   5.3165178e-01   3.2095696e-01   1.5943093e-01   6.6545635e-02   2.3815549e-02   7.4370556e-03   2.0565880e-03   5.0985706e-04   1.1448381e-04
   2.3500000e+00   7.1518178e-01   5.3798318e-01   3.2980326e-01   1.6673365e-01   7.0919891e-02   2.5884668e-02   8.2477846e-03   2.3280403e-03   5.8925149e-04   1.3510189e-04
   2.4000000e+00   7.1527441e-01   5.4398710e-01   3.3847615e-01   1.7407071e-01   7.5416000e-02   2.8059120e-02   9.1185351e-03   2.6258984e-03   6.7822805e-04   1.5869700e-04
   2.4500000e+00   7.1516951e-01   5.4967163e-01   3.4696894e-01   1.8143145e-01   8.0028928e-02   3.0339167e-02   1.0051235e-02   2.9516972e-03   7.7758503e-04   1.8559339e-04
   2.5000000e+00   7.1487866e-01   5.5504457e-01   3.5527576e-01   1.8880571e-01   8.4753436e-02   3.2724748e-02   1.1047682e-02   3.3069775e-03   8.8815757e-04   2.1614078e-04
   2.5500000e+00   7.1441300e-01   5.6011346e-01   3.6339145e-01   1.9618380e-01   8.9584085e-02   3.5215478e-02   1.2109541e-02   3.6932858e-03   1.0108177e-03   2.5071435e-04
   2.6000000e+00   7.1378326e-01   5.6488555e-01   3.7131166e-01   2.0355653e-01   9.4515234e-02   3.7810648e-02   1.3238345e-02   4.1121742e-03   1.1464742e-03   2.8971476e-04
   2.6500000e+00   7.1299977e-01   5.6936780e-01   3.7903276e-01   2.1091520e-01   9.9541037e-02   4.0509226e-02   1.4435496e-02   4.5652006e-03   1.2960728e-03   3.3356812e-04
   2.7000000e+00   7.1207244e-01   5.7356690e-01   3.8655190e-01   2.1825158e-01   1.0465545e-01   4.3309855e-02   1.5702266e-02   5.0539287e-03   1.4605962e-03   3.8272599e-04
   2.7500000e+00   7.1101071e-01   5.7748956e-01   3.9386663e-01   2.2555785e-01   1.0985243e-01   4.6210966e-02   1.7039765e-02   5.5798822e-03   1.6410466e-03   4.3766556e-04
   2.8000000e+00   7.0982272e-01   5.8114516e-01   4.0097317e-01   2.3282522e-01   1.1512673e-01   4.9211451e-02   1.8448913e-02   6.1443477e-03   1.8383547e-03   4.9888120e-04
   2.8500000e+00   7.0851531e-01   5.8454322e-01   4.0787033e-01   2.4004501e-01   1.2047171e-01   5.2309624e-02   1.9930812e-02   6.7488554e-03   2.0535456e-03   5.6687564e-04
   2.9000000e+00   7.0709508e-01   5.8769270e-01   4.1455760e-01   2.4720909e-01   1.2588059e-01   5.5503509e-02   2.1486433e-02   7.3949236e-03   2.2876674e-03   6.4217241e-04
   2.9500000e+00   7.0556845e-01   5.9060228e-01   4.2103476e-01   2.5430980e-01   1.3134669e-01   5.8790954e-02   2.3116562e-02   8.0839976e-03   2.5417698e-03   7.2531703e-04
   3.0000000e+00   7.0394166e-01   5.9328027e-01   4.2730179e-01   2.6133998e-01   1.3686348e-01   6.2169633e-02   2.4821805e-02   8.8174496e-03   2.8169042e-03   8.1687709e-04
   3.0500000e+00   7.0222077e-01   5.9573471e-01   4.3335893e-01   2.6829292e-01   1.4242457e-01   6.5637049e-02   2.6602584e-02   9.5965785e-03   3.1141241e-03   9.1744218e-04
   3.1000000e+00   7.0041168e-01   5.9797327e-01   4.3920669e-01   2.7516244e-01   1.4802367e-01   6.9190528e-02   2.8459138e-02   1.0422611e-02   3.4344845e-03   1.0276239e-03
   3.1500000e+00   6.9852007e-01   6.0000333e-01   4.4484580e-01   2.8194280e-01   1.5365466e-01   7.2827223e-02   3.0391523e-02   1.1296698e-02   3.7790424e-03   1.1480560e-03
   3.2000000e+00   6.9655147e-01   6.0183195e-01   4.5027723e-01   2.8862877e-01   1.5931153e-01   7.6544114e-02   3.2399612e-02   1.2219922e-02   4.1488566e-03   1.2793941e-03
   3.2500000e+00   6.9451122e-01   6.0346586e-01   4.5550220e-01   2.9521559e-01   1.6498839e-01   8.0338007e-02   3.4483097e-02   1.3193288e-02   4.5449875e-03   1.4223159e-03
   3.3000000e+00   6.9240449e-01   6.0491146e-01   4.6052219e-01   3.0169898e-01   1.7067951e-01   8.4205533e-02   3.6641486e-02   1.4217729e-02   4.9684976e-03   1.5775211e-03
   3.3500000e+00   6.9023625e-01   6.0617485e-01   4.6533890e-01   3.0807514e-01   1.7637926e-01   8.8143152e-02   3.8874104e-02   1.5294107e-02   5.4204509e-03   1.7457316e-03
   3.4000000e+00   6.8801129e-01   6.0726184e-01   4.6995428e-01   3.1434074e-01   1.8208218e-01   9.2147172e-02   4.1180100e-02   1.6423205e-02   5.9019079e-03   1.9276888e-03
   3.4500000e+00   6.8573369e-01   6.0817971e-01   4.7436988e-01   3.2049127e-01   1.8778303e-01   9.6214641e-02   4.3558820e-02   1.7605600e-02   6.4137352e-03   2.1240689e-03
   3.5000000e+00   6.8340656e-01   6.0893584e-01   4.7858866e-01   3.2652273e-01   1.9347594e-01   1.0034200e-01   4.6009488e-02   1.8841996e-02   6.9569121e-03   2.3355938e-03
   3.5500000e+00   6.8103291e-01   6.0953680e-01   4.8261417e-01   3.3243208e-01   1.9915501e-01   1.0452523e-01   4.8531082e-02   2.0133097e-02   7.5324854e-03   2.5630268e-03
   3.6000000e+00   6.7861569e-01   6.0998895e-01   4.8644991e-01   3.3821652e-01   2.0481460e-01   1.0876030e-01   5.1122459e-02   2.1479498e-02   8.1414544e-03   2.8071289e-03
   3.6500000e+00   6.7615777e-01   6.1029844e-01   4.9009938e-01   3.4387354e-01   2.1044930e-01   1.1304323e-01   5.3782360e-02   2.2881684e-02   8.7847707e-03   3.0686588e-03
   3.7000000e+00   6.7366196e-01   6.1047116e-01   4.9356603e-01   3.4940090e-01   2.1605398e-01   1.1737006e-01   5.6509405e-02   2.4340027e-02   9.4633383e-03   3.3483730e-03
   3.7500000e+00   6.7113100e-01   6.1051282e-01   4.9685328e-01   3.5479662e-01   2.2162374e-01   1.2173684e-01   5.9302100e-02   2.5854792e-02   1.0178013e-02   3.6470254e-03
   3.8000000e+00   6.6856757e-01   6.1042887e-01   4.9996453e-01   3.6005902e-01   2.2715394e-01   1.2613965e-01   6.2158828e-02   2.7426129e-02   1.0929604e-02   3.9653678e-03
   3.8500000e+00   6.6597428e-01   6.1022455e-01   5.0290313e-01   3.6518666e-01   2.3264019e-01   1.3057461e-01   6.5077856e-02   2.9054080e-02   1.1718872e-02   4.3041495e-03
   3.9000000e+00   6.6335367e-01   6.0990487e-01   5.0567242e-01   3.7017839e-01   2.3807836e-01   1.3503783e-01   6.8057334e-02   3.0738577e-02   1.2546530e-02   4.6641176e-03
   3.9500000e+00   6.6070822e-01   6.0947463e-01   5.0827570e-01   3.7503332e-01   2.4346457e-01   1.3952547e-01   7.1095291e-02   3.2479439e-02   1.3413243e-02   5.0460168e-03
   4.0000000e+00   6.5804035e-01   6.0893838e-01   5.1071623e-01   3.7975085e-01   2.4879517e-01   1.4403371e-01   7.4189639e-02   3.4276375e-02   1.4319630e-02   5.4505893e-03
   4.0500000e+00   6.5535239e-01   6.0830048e-01   5.1299726e-01   3.8433064e-01   2.5406681e-01   1.4855875e-01   7.7338173e-02   3.6128985e-02   1.5266260e-02   5.8785753e-03
   4.1000000e+00   6.5264662e-01   6.0756505e-01   5.1512200e-01   3.8877262e-01   2.5927634e-01   1.5309680e-01   8.0538568e-02   3.8036756e-02   1.6253657e-02   6.3307123e-03
   4.1500000e+00   6.4992524e-01   6.0673603e-01   5.1709362e-01   3.9307692e-01   2.6442085e-01   1.5764414e-01   8.3788426e-02   3.9999080e-02   1.7282285e-02   6.8077244e-03
   4.2000000e+00   6.4718983e-01   6.0581838e-01   5.1891579e-01   3.9724259e-01   2.6949678e-01   1.6219753e-01   8.7085963e-02   4.2015494e-02   1.8352450e-02   7.3101649e-03
   4.2500000e+00   6.4444156e-01   6.0481644e-01   5.2059278e-01   4.0126986e-01   2.7450074e-01   1.6675307e-01   9.0428853e-02   4.4085433e-02   1.9464584e-02   7.8387149e-03
   4.3000000e+00   6.4168161e-01   6.0373408e-01   5.2212882e-01   4.0515953e-01   2.7942974e-01   1.7130672e-01   9.3814497e-02   4.6208192e-02   2.0619113e-02   8.3940916e-03
   4.3500000e+00   6.3891117e-01   6.0257502e-01   5.2352801e-01   4.0891248e-01   2.8428098e-01   1.7585461e-01   9.7240295e-02   4.8382992e-02   2.1816392e-02   8.9769776e-03
   4.4000000e+00   6.3613139e-01   6.0134290e-01   5.2479437e-01   4.1252965e-01   2.8905183e-01   1.8039298e-01   1.0070365e-01   5.0608977e-02   2.3056707e-02   9.5880202e-03
   4.4500000e+00   6.3334340e-01   6.0004121e-01   5.2593178e-01   4.1601206e-01   2.9373991e-01   1.8491820e-01   1.0420195e-01   5.2885215e-02   2.4340267e-02   1.0227832e-02
   4.5000000e+00   6.3054831e-01   5.9867334e-01   5.2694402e-01   4.1936080e-01   2.9834298e-01   1.8942679e-01   1.0773259e-01   5.5210696e-02   2.5667215e-02   1.0896989e-02
   4.5500000e+00   6.2774723e-01   5.9724254e-01   5.2783475e-01   4.2257702e-01   3.0285903e-01   1.9391540e-01   1.1129298e-01   5.7584336e-02   2.7037618e-02   1.1596036e-02
   4.6000000e+00   6.2494123e-01   5.9575195e-01   5.2860754e-01   4.2566194e-01   3.0728623e-01   1.9838081e-01   1.1488050e-01   6.0004974e-02   2.8451474e-02   1.2325478e-02
   4.6500000e+00   6.2213137e-01   5.9420460e-01   5.2926582e-01   4.2861687e-01   3.1162295e-01   2.0281992e-01   1.1849256e-01   6.2471372e-02   2.9908709e-02   1.3085788e-02
   4.7000000e+00   6.1931869e-01   5.9260339e-01   5.2981295e-01   4.3144317e-01   3.1586775e-01   2.0722980e-01   1.2212653e-01   6.4982217e-02   3.1409176e-02   1.3877403e-02
   4.7500000e+00   6.1650421e-01   5.9095110e-01   5.3025213e-01   4.3414227e-01   3.2001939e-01   2.1160762e-01   1.2577981e-01   6.7536118e-02   3.2952659e-02   1.4700727e-02
   4.8000000e+00   6.1368895e-01   5.8925039e-01   5.3058648e-01   4.3671569e-01   3.2407682e-01   2.1595070e-01   1.2944979e-01   7.0131611e-02   3.4538867e-02   1.5556124e-02
   4.8500000e+00   6.1087388e-01   5.8750380e-01   5.3081901e-01   4.3916498e-01   3.2803920e-01   2.2025650e-01   1.3313385e-01   7.2767151e-02   3.6167439e-02   1.6443929e-02
   4.9000000e+00   6.0805996e-01   5.8571376e-01   5.3095261e-01   4.4149181e-01   3.3190587e-01   2.2452260e-01   1.3682940e-01   7.5441122e-02   3.7837944e-02   1.7364438e-02
   4.9500000e+00   6.0524815e-01   5.8388257e-01   5.3099005e-01   4.4369789e-01   3.3567636e-01   2.2874671e-01   1.4053380e-01   7.8151827e-02   3.9549877e-02   1.8317913e-02
   5.0000000e+00   6.0243913e-01   5.8201261e-01   5.3093420e-01   4.4578481e-01   3.3935008e-01   2.3292663e-01   1.4424462e-01   8.0897668e-02   4.1302711e-02   1.9304546e-02
   5.0500000e+00   5.9963277e-01   5.8010661e-01   5.3078875e-01   4.4775398e-01   3.4292559e-01   2.3705984e-01   1.4795978e-01   8.3677466e-02   4.3096045e-02   2.0324441e-02
   5.1000000e+00   5.9682968e-01   5.7816653e-01   5.3055702e-01   4.4960781e-01   3.4640256e-01   2.4114386e-01   1.5167650e-01   8.6489446e-02   4.4929339e-02   2.1377833e-02
   5.1500000e+00   5.9403049e-01   5.7619419e-01   5.3024221e-01   4.5134873e-01   3.4978087e-01   2.4517635e-01   1.5539199e-01   8.9331769e-02   4.6801987e-02   2.2464924e-02
   5.2000000e+00   5.9123579e-01   5.7419138e-01   5.2984739e-01   4.5297912e-01   3.5306046e-01   2.4915511e-01   1.5910354e-01   9.2202599e-02   4.8713340e-02   2.3585867e-02
   5.2500000e+00   5.8844615e-01   5.7215983e-01   5.2937558e-01   4.5450135e-01   3.5624137e-01   2.5307806e-01   1.6280854e-01   9.5100095e-02   5.0662696e-02   2.4740767e-02
   5.3000000e+00   5.8566208e-01   5.7010125e-01   5.2882968e-01   4.5591773e-01   3.5932369e-01   2.5694326e-01   1.6650445e-01   9.8022418e-02   5.2649308e-02   2.5929680e-02
   5.3500000e+00   5.8288404e-01   5.6801729e-01   5.2821249e-01   4.5723053e-01   3.6230760e-01   2.6074889e-01   1.7018881e-01   1.0096773e-01   5.4672382e-02   2.7152612e-02
   5.4000000e+00   5.8011246e-01   5.6590955e-01   5.2752673e-01   4.5844200e-01   3.6519337e-01   2.6449326e-01   1.7385924e-01   1.0393418e-01   5.6731075e-02   2.8409520e-02
   5.4500000e+00   5.7734775e-01   5.6377961e-01   5.2677502e-01   4.5955432e-01   3.6798133e-01   2.6817481e-01   1.7751344e-01   1.0691993e-01   5.8824495e-02   2.9700314e-02
   5.5000000e+00   5.7459023e-01   5.6162899e-01   5.2595989e-01   4.6056966e-01   3.7067189e-01   2.7179211e-01   1.8114919e-01   1.0992313e-01   6.0951704e-02   3.1024854e-02
   5.5500000e+00   5.7184023e-01   5.5945917e-01   5.2508377e-01   4.6149014e-01   3.7326554e-01   2.7534387e-01   1.8476435e-01   1.1294194e-01   6.3111715e-02   3.2382951e-02
   5.6000000e+00   5.6909799e-01   5.5727158e-01   5.2414901e-01   4.6231783e-01   3.7576284e-01   2.7882891e-01   1.8835687e-01   1.1597452e-01   6.5303494e-02   3.3774367e-02
   5.6500000e+00   5.6636374e-01   5.5506762e-01   5.2315784e-01   4.6305477e-01   3.7816445e-01   2.8224620e-01   1.9192477e-01   1.1901901e-01   6.7525958e-02   3.5198815e-02
   5.7000000e+00   5.6363767e-01   5.5284864e-01   5.2211241e-01   4.6370296e-01   3.8047108e-01   2.8559481e-01   1.9546616e-01   1.2207357e-01   6.9777978e-02   3.6655961e-02
   5.7500000e+00   5.6091991e-01   5.5061593e-01   5.2101478e-01   4.6426436e-01   3.8268353e-01   2.8887398e-01   1.9897922e-01   1.2513635e-01   7.2058376e-02   3.8145420e-02
   5.8000000e+00   5.5821055e-01   5.4837078e-01   5.1986691e-01   4.6474089e-01   3.8480268e-01   2.9208304e-01   2.0246222e-01   1.2820549e-01   7.4365926e-02   3.9666758e-02
   5.8500000e+00   5.5550966e-01   5.4611439e-01   5.1867067e-01   4.6513444e-01   3.8682948e-01   2.9522148e-01   2.0591350e-01   1.3127915e-01   7.6699354e-02   4.1219495e-02
   5.9000000e+00   5.5281725e-01   5.4384793e-01   5.1742783e-01   4.6544684e-01   3.8876496e-01   2.9828890e-01   2.0933149e-01   1.3435547e-01   7.9057338e-02   4.2803099e-02
   5.9500000e+00   5.5013345e-01   5.4157256e-01   5.1614020e-01   4.6567994e-01   3.9061009e-01   3.0128487e-01   2.1271466e-01   1.3743268e-01   8.1438599e-02   4.4417024e-02
   6.0000000e+00   5.4745934e-01   5.3928931e-01   5.1481038e-01   4.6583609e-01   3.9236522e-01   3.0420811e-01   2.1606130e-01   1.4050942e-01   8.3842316e-02   4.6060910e-02
   6.0500000e+00   5.4479508e-01   5.3699888e-01   5.1344037e-01   4.6591766e-01   3.9403160e-01   3.0705809e-01   2.1936967e-01   1.4358381e-01   8.6267197e-02   4.7734236e-02
   6.1000000e+00   5.4214066e-01   5.3470192e-01   5.1203200e-01   4.6592693e-01   3.9561067e-01   3.0983451e-01   2.2263810e-01   1.4665388e-01   8.8711845e-02   4.9436414e-02
   6.1500000e+00   5.3949609e-01   5.3239910e-01   5.1058701e-01   4.6586612e-01   3.9710385e-01   3.1253714e-01   2.2586503e-01   1.4971774e-01   9.1174867e-02   5.1166832e-02
   6.2000000e+00   5.3686138e-01   5.3009105e-01   5.0910711e-01   4.6573739e-01   3.9851257e-01   3.1516580e-01   2.2904897e-01   1.5277354e-01   9.3654877e-02   5.2924848e-02
   6.2500000e+00   5.3423656e-01   5.2777843e-01   5.0759397e-01   4.6554287e-01   3.9983824e-01   3.1772039e-01   2.3218853e-01   1.5581947e-01   9.6150491e-02   5.4709793e-02
   6.3000000e+00   5.3162168e-01   5.2546186e-01   5.0604919e-01   4.6528460e-01   4.0108224e-01   3.2020085e-01   2.3528239e-01   1.5885381e-01   9.8660333e-02   5.6520973e-02
   6.3500000e+00   5.2901681e-01   5.2314198e-01   5.0447431e-01   4.6496458e-01   4.0224597e-01   3.2260717e-01   2.3832930e-01   1.6187486e-01   1.0118303e-01   5.8357665e-02
   6.4000000e+00   5.2642201e-01   5.2081941e-01   5.0287085e-01   4.6458476e-01   4.0333080e-01   3.2493942e-01   2.4132812e-01   1.6488099e-01   1.0371721e-01   6.0219117e-02
   6.4500000e+00   5.2383739e-01   5.1849477e-01   5.0124023e-01   4.6414701e-01   4.0433812e-01   3.2719773e-01   2.4427778e-01   1.6787062e-01   1.0626151e-01   6.2104553e-02
   6.5000000e+00   5.2126303e-01   5.1616866e-01   4.9958387e-01   4.6365318e-01   4.0526928e-01   3.2938227e-01   2.4717728e-01   1.7084222e-01   1.0881457e-01   6.4013168e-02
   6.5500000e+00   5.1869908e-01   5.1384169e-01   4.9790311e-01   4.6310503e-01   4.0612564e-01   3.3149328e-01   2.5002573e-01   1.7379431e-01   1.1137503e-01   6.5944129e-02
   6.6000000e+00   5.1614566e-01   5.1151446e-01   4.9619923e-01   4.6250428e-01   4.0690853e-01   3.3353107e-01   2.5282230e-01   1.7672547e-01   1.1394156e-01   6.7896577e-02
   6.6500000e+00   5.1360293e-01   5.0918757e-01   4.9447349e-01   4.6185258e-01   4.0761930e-01   3.3549597e-01   2.5556626e-01   1.7963434e-01   1.1651279e-01   6.9869626e-02
   6.7000000e+00   5.1107104e-01   5.0686159e-01   4.9272705e-01   4.6115155e-01   4.0825927e-01   3.3738843e-01   2.5825695e-01   1.8251959e-01   1.1908739e-01   7.1862361e-02
   6.7500000e+00   5.0855019e-01   5.0453711e-01   4.9096107e-01   4.6040273e-01   4.0882975e-01   3.3920890e-01   2.6089379e-01   1.8537998e-01   1.2166403e-01   7.3873841e-02
   6.8000000e+00   5.0604056e-01   5.0221469e-01   4.8917662e-01   4.5960761e-01   4.0933205e-01   3.4095793e-01   2.6347630e-01   1.8821428e-01   1.2424136e-01   7.5903097e-02
   6.8500000e+00   5.0354237e-01   4.9989492e-01   4.8737474e-01   4.5876763e-01   4.0976748e-01   3.4263610e-01   2.6600406e-01   1.9102135e-01   1.2681808e-01   7.7949133e-02
   6.9000000e+00   5.0105584e-01   4.9757834e-01   4.8555640e-01   4.5788415e-01   4.1013731e-01   3.4424407e-01   2.6847677e-01   1.9380008e-01   1.2939284e-01   8.0010926e-02
   6.9500000e+00   4.9858122e-01   4.9526552e-01   4.8372254e-01   4.5695852e-01   4.1044284e-01   3.4578256e-01   2.7089416e-01   1.9654943e-01   1.3196434e-01   8.2087426e-02
   7.0000000e+00   4.9611868e-01   4.9295668e-01   4.8187428e-01   4.5599214e-01   4.1068530e-01   3.4725206e-01   2.7325587e-01   1.9926837e-01   1.3453140e-01   8.4177705e-02
   7.0500000e+00   4.9366795e-01   4.9065135e-01   4.8001323e-01   4.5498688e-01   4.1086608e-01   3.4865261e-01   2.7556099e-01   2.0195579e-01   1.3709309e-01   8.6281136e-02
   7.1000000e+00   4.9122874e-01   4.8834996e-01   4.7814017e-01   4.5394430e-01   4.1098682e-01   3.4998510e-01   2.7780923e-01   2.0461049e-01   1.3964800e-01   8.8396645e-02
   7.1500000e+00   4.8880078e-01   4.8605297e-01   4.7625582e-01   4.5286589e-01   4.1104914e-01   3.5125046e-01   2.8000038e-01   2.0723137e-01   1.4219475e-01   9.0523131e-02
   7.2000000e+00   4.8638382e-01   4.8376083e-01   4.7436088e-01   4.5175310e-01   4.1105463e-01   3.5244965e-01   2.8213428e-01   2.0981734e-01   1.4473196e-01   9.2659502e-02
   7.2500000e+00   4.8397766e-01   4.8147394e-01   4.7245604e-01   4.5060732e-01   4.1100483e-01   3.5358360e-01   2.8421082e-01   2.1236740e-01   1.4725834e-01   9.4804676e-02
   7.3000000e+00   4.8158214e-01   4.7919268e-01   4.7054200e-01   4.4942994e-01   4.1090126e-01   3.5465325e-01   2.8622990e-01   2.1488060e-01   1.4977259e-01   9.6957581e-02
   7.3500000e+00   4.7919711e-01   4.7691738e-01   4.6861943e-01   4.4822227e-01   4.1074540e-01   3.5565954e-01   2.8819148e-01   2.1735604e-01   1.5227348e-01   9.9117153e-02
   7.4000000e+00   4.7682246e-01   4.7464835e-01   4.6668900e-01   4.4698559e-01   4.1053870e-01   3.5660342e-01   2.9009557e-01   2.1979286e-01   1.5475982e-01   1.0128234e-01
   7.4500000e+00   4.7445812e-01   4.7238587e-01   4.6475137e-01   4.4572115e-01   4.1028255e-01   3.5748582e-01   2.9194219e-01   2.2219028e-01   1.5723043e-01   1.0345210e-01
   7.5000000e+00   4.7210404e-01   4.7013016e-01   4.6280719e-01   4.4443014e-01   4.0997834e-01   3.5830768e-01   2.9373143e-01   2.2454757e-01   1.5968420e-01   1.0562539e-01
   7.5500000e+00   4.6976021e-01   4.6788145e-01   4.6085711e-01   4.4311374e-01   4.0962740e-01   3.5906993e-01   2.9546340e-01   2.2686405e-01   1.6212005e-01   1.0780119e-01
   7.6000000e+00   4.6742665e-01   4.6563990e-01   4.5890175e-01   4.4177305e-01   4.0923104e-01   3.5977350e-01   2.9713826e-01   2.2913910e-01   1.6453694e-01   1.0997848e-01
   7.6500000e+00   4.6510342e-01   4.6340564e-01   4.5694175e-01   4.4040915e-01   4.0879053e-01   3.6041934e-01   2.9875619e-01   2.3137216e-01   1.6693386e-01   1.1215627e-01
   7.7000000e+00   4.6279059e-01   4.6117880e-01   4.5497772e-01   4.3902309e-01   4.0830709e-01   3.6100837e-01   3.0031745e-01   2.3356270e-01   1.6930986e-01   1.1433354e-01
   7.7500000e+00   4.6048829e-01   4.5895944e-01   4.5301027e-01   4.3761586e-01   4.0778192e-01   3.6154153e-01   3.0182230e-01   2.3571029e-01   1.7166400e-01   1.1650933e-01
   7.8000000e+00   4.5819666e-01   4.5674760e-01   4.5103999e-01   4.3618841e-01   4.0721619e-01   3.6201974e-01   3.0327106e-01   2.3781451e-01   1.7399541e-01   1.1868263e-01
   7.8500000e+00   4.5591588e-01   4.5454330e-01   4.4906748e-01   4.3474166e-01   4.0661101e-01   3.6244394e-01   3.0466408e-01   2.3987503e-01   1.7630325e-01   1.2085250e-01
   7.9000000e+00   4.5364616e-01   4.5234649e-01   4.4709331e-01   4.3327648e-01   4.0596750e-01   3.6281504e-01   3.0600177e-01   2.4189157e-01   1.7858670e-01   1.2301797e-01
   7.9500000e+00   4.5138776e-01   4.5015713e-01   4.4511806e-01   4.3179371e-01   4.0528668e-01   3.6313399e-01   3.0728455e-01   2.4386387e-01   1.8084500e-01   1.2517808e-01
   8.0000000e+00   4.4914094e-01   4.4797513e-01   4.4314229e-01   4.3029413e-01   4.0456960e-01   3.6340170e-01   3.0851290e-01   2.4579178e-01   1.8307742e-01   1.2733191e-01
   8.0500000e+00   4.4690601e-01   4.4580035e-01   4.4116656e-01   4.2877849e-01   4.0381724e-01   3.6361910e-01   3.0968734e-01   2.4767518e-01   1.8528329e-01   1.2947852e-01
   8.1000000e+00   4.4468332e-01   4.4363263e-01   4.3919140e-01   4.2724752e-01   4.0303054e-01   3.6378712e-01   3.1080842e-01   2.4951399e-01   1.8746194e-01   1.3161699e-01
   8.1500000e+00   4.4247323e-01   4.4147180e-01   4.3721736e-01   4.2570186e-01   4.0221042e-01   3.6390667e-01   3.1187673e-01   2.5130820e-01   1.8961278e-01   1.3374641e-01
   8.2000000e+00   4.4027501e-01   4.3931881e-01   4.3524398e-01   4.2414274e-01   4.0135824e-01   3.6397850e-01   3.1289238e-01   2.5305733e-01   1.9173511e-01   1.3586610e-01
   8.2500000e+00   4.3808772e-01   4.3717451e-01   4.3327104e-01   4.2257128e-01   4.0047540e-01   3.6400360e-01   3.1385564e-01   2.5476091e-01   1.9382813e-01   1.3797528e-01
   8.3000000e+00   4.3591117e-01   4.3503888e-01   4.3129909e-01   4.2098812e-01   3.9956298e-01   3.6398318e-01   3.1476721e-01   2.5641890e-01   1.9589114e-01   1.4007295e-01
   8.3500000e+00   4.3374520e-01   4.3291190e-01   4.2932865e-01   4.1939393e-01   3.9862201e-01   3.6391843e-01   3.1562778e-01   2.5803128e-01   1.9792347e-01   1.4215816e-01
   8.4000000e+00   4.3158964e-01   4.3079358e-01   4.2736021e-01   4.1778934e-01   3.9765353e-01   3.6381048e-01   3.1643805e-01   2.5959805e-01   1.9992449e-01   1.4422997e-01
   8.4500000e+00   4.2944435e-01   4.2868389e-01   4.2539421e-01   4.1617498e-01   3.9665852e-01   3.6366048e-01   3.1719872e-01   2.6111924e-01   2.0189358e-01   1.4628750e-01
   8.5000000e+00   4.2730921e-01   4.2658285e-01   4.2343109e-01   4.1455145e-01   3.9563798e-01   3.6346953e-01   3.1791048e-01   2.6259489e-01   2.0383020e-01   1.4832987e-01
   8.5500000e+00   4.2518410e-01   4.2449044e-01   4.2147123e-01   4.1291937e-01   3.9459286e-01   3.6323869e-01   3.1857402e-01   2.6402509e-01   2.0573381e-01   1.5035625e-01
   8.6000000e+00   4.2306894e-01   4.2240669e-01   4.1951498e-01   4.1127931e-01   3.9352409e-01   3.6296903e-01   3.1919006e-01   2.6540992e-01   2.0760393e-01   1.5236582e-01
   8.6500000e+00   4.2096364e-01   4.2033159e-01   4.1756267e-01   4.0963186e-01   3.9243259e-01   3.6266156e-01   3.1975927e-01   2.6674951e-01   2.0944010e-01   1.5435782e-01
   8.7000000e+00   4.1886815e-01   4.1826516e-01   4.1561459e-01   4.0797757e-01   3.9131924e-01   3.6231727e-01   3.2028237e-01   2.6804400e-01   2.1124189e-01   1.5633149e-01
   8.7500000e+00   4.1678242e-01   4.1620743e-01   4.1367101e-01   4.0631700e-01   3.9018491e-01   3.6193714e-01   3.2076005e-01   2.6929357e-01   2.1300894e-01   1.5828611e-01
   8.8000000e+00   4.1470642e-01   4.1415841e-01   4.1173214e-01   4.0465069e-01   3.8903045e-01   3.6152212e-01   3.2119301e-01   2.7049839e-01   2.1474090e-01   1.6022099e-01
   8.8500000e+00   4.1264015e-01   4.1211813e-01   4.0979818e-01   4.0297915e-01   3.8785667e-01   3.6107312e-01   3.2158195e-01   2.7165869e-01   2.1643745e-01   1.6213549e-01
   8.9000000e+00   4.1058359e-01   4.1008663e-01   4.0786930e-01   4.0130291e-01   3.8666438e-01   3.6059103e-01   3.2192756e-01   2.7277471e-01   2.1809832e-01   1.6402896e-01
   8.9500000e+00   4.0853678e-01   4.0806393e-01   4.0594563e-01   3.9962245e-01   3.8545435e-01   3.6007671e-01   3.2223056e-01   2.7384670e-01   2.1972329e-01   1.6590080e-01
   9.0000000e+00   4.0649976e-01   4.0605008e-01   4.0402726e-01   3.9793828e-01   3.8422734e-01   3.5953102e-01   3.2249162e-01   2.7487496e-01   2.2131215e-01   1.6775046e-01
   9.0500000e+00   4.0447256e-01   4.0404512e-01   4.0211426e-01   3.9625087e-01   3.8298407e-01   3.5895475e-01   3.2271147e-01   2.7585978e-01   2.2286473e-01   1.6957739e-01
   9.1000000e+00   4.0245527e-01   4.0204910e-01   4.0020667e-01   3.9456067e-01   3.8172526e-01   3.5834870e-01   3.2289079e-01   2.7680152e-01   2.2438091e-01   1.7138108e-01
   9.1500000e+00   4.0044796e-01   4.0006207e-01   3.9830448e-01   3.9286815e-01   3.8045160e-01   3.5771363e-01   3.2303028e-01   2.7770052e-01   2.2586060e-01   1.7316106e-01
   9.2000000e+00   3.9845074e-01   3.9808408e-01   3.9640766e-01   3.9117373e-01   3.7916374e-01   3.5705026e-01   3.2313066e-01   2.7855715e-01   2.2730374e-01   1.7491686e-01
   9.2500000e+00   3.9646373e-01   3.9611521e-01   3.9451615e-01   3.8947784e-01   3.7786234e-01   3.5635931e-01   3.2319261e-01   2.7937184e-01   2.2871032e-01   1.7664808e-01
   9.3000000e+00   3.9448706e-01   3.9415550e-01   3.9262986e-01   3.8778090e-01   3.7654800e-01   3.5564147e-01   3.2321685e-01   2.8014500e-01   2.3008035e-01   1.7835432e-01
   9.3500000e+00   3.9252087e-01   3.9220503e-01   3.9074866e-01   3.8608330e-01   3.7522133e-01   3.5489737e-01   3.2320406e-01   2.8087709e-01   2.3141389e-01   1.8003523e-01
   9.4000000e+00   3.9056534e-01   3.9026387e-01   3.8887238e-01   3.8438544e-01   3.7388290e-01   3.5412766e-01   3.2315496e-01   2.8156858e-01   2.3271103e-01   1.8169047e-01
   9.4500000e+00   3.8862056e-01   3.8833209e-01   3.8700120e-01   3.8268770e-01   3.7253333e-01   3.5333299e-01   3.2307019e-01   2.8221990e-01   2.3397185e-01   1.8331972e-01
   9.5000000e+00   3.8668572e-01   3.8640955e-01   3.8513846e-01   3.8099045e-01   3.7117381e-01   3.5251453e-01   3.2294994e-01   2.8283098e-01   2.3519591e-01   1.8492252e-01
   9.5500000e+00   3.8476051e-01   3.8449614e-01   3.8328443e-01   3.7929387e-01   3.6980495e-01   3.5167325e-01   3.2279501e-01   2.8340224e-01   2.3638316e-01   1.8649843e-01
   9.6000000e+00   3.8284485e-01   3.8259180e-01   3.8143845e-01   3.7759810e-01   3.6842717e-01   3.5080993e-01   3.2260631e-01   2.8393428e-01   2.3753368e-01   1.8804706e-01
   9.6500000e+00   3.8093864e-01   3.8069645e-01   3.7959992e-01   3.7590328e-01   3.6704087e-01   3.4992537e-01   3.2238476e-01   2.8442768e-01   2.3864760e-01   1.8956806e-01
   9.7000000e+00   3.7904181e-01   3.7881004e-01   3.7776830e-01   3.7420957e-01   3.6564646e-01   3.4902035e-01   3.2213123e-01   2.8488303e-01   2.3972502e-01   1.9106110e-01
   9.7500000e+00   3.7715428e-01   3.7693249e-01   3.7594311e-01   3.7251710e-01   3.6424436e-01   3.4809561e-01   3.2184661e-01   2.8530092e-01   2.4076609e-01   1.9252585e-01
   9.8000000e+00   3.7527598e-01   3.7506376e-01   3.7412395e-01   3.7082603e-01   3.6283495e-01   3.4715188e-01   3.2153173e-01   2.8568192e-01   2.4177095e-01   1.9396203e-01
   9.8500000e+00   3.7340684e-01   3.7320379e-01   3.7231045e-01   3.6913653e-01   3.6141864e-01   3.4618987e-01   3.2118741e-01   2.8602662e-01   2.4273976e-01   1.9536937e-01
   9.9000000e+00   3.7154679e-01   3.7135253e-01   3.7050234e-01   3.6744875e-01   3.5999583e-01   3.4521030e-01   3.2081446e-01   2.8633558e-01   2.4367269e-01   1.9674764e-01
   9.9500000e+00   3.6969579e-01   3.6950994e-01   3.6869937e-01   3.6576287e-01   3.5856691e-01   3.4421382e-01   3.2041365e-01   2.8660938e-01   2.4456993e-01   1.9809660e-01
   1.0000000e+01   3.6785376e-01   3.6767597e-01   3.6690139e-01   3.6407905e-01   3.5713226e-01   3.4320110e-01   3.1998575e-01   2.8684858e-01   2.4543169e-01   1.9941607e-01
   1.0050000e+01   3.6602067e-01   3.6585060e-01   3.6510830e-01   3.6239747e-01   3.5569227e-01   3.4217277e-01   3.1953149e-01   2.8705375e-01   2.4625817e-01   2.0070586e-01
   1.0100000e+01   3.6419647e-01   3.6403378e-01   3.6332005e-01   3.6071831e-01   3.5424732e-01   3.4112947e-01   3.1905159e-01   2.8722544e-01   2.4704960e-01   2.0196583e-01
   1.0150000e+01   3.6238111e-01   3.6222549e-01   3.6153666e-01   3.5904174e-01   3.5279779e-01   3.4007178e-01   3.1854675e-01   2.8736422e-01   2.4780623e-01   2.0319585e-01
   1.0200000e+01   3.6057456e-01   3.6042570e-01   3.5975822e-01   3.5736796e-01   3.5134405e-01   3.3900030e-01   3.1801764e-01   2.8747063e-01   2.4852830e-01   2.0439582e-01
   1.0250000e+01   3.5877679e-01   3.5863439e-01   3.5798488e-01   3.5569715e-01   3.4988647e-01   3.3791559e-01   3.1746490e-01   2.8754523e-01   2.4921609e-01   2.0556564e-01
   1.0300000e+01   3.5698777e-01   3.5685154e-01   3.5621684e-01   3.5402951e-01   3.4842543e-01   3.3681819e-01   3.1688918e-01   2.8758856e-01   2.4986988e-01   2.0670528e-01
   1.0350000e+01   3.5520747e-01   3.5507715e-01   3.5445438e-01   3.5236523e-01   3.4696128e-01   3.3570863e-01   3.1629109e-01   2.8760116e-01   2.5048995e-01   2.0781467e-01
   1.0400000e+01   3.5343587e-01   3.5331119e-01   3.5269783e-01   3.5070453e-01   3.4549438e-01   3.3458743e-01   3.1567120e-01   2.8758358e-01   2.5107662e-01   2.0889383e-01
   1.0450000e+01   3.5167297e-01   3.5155367e-01   3.5094758e-01   3.4904760e-01   3.4402510e-01   3.3345506e-01   3.1503010e-01   2.8753634e-01   2.5163021e-01   2.0994274e-01
   1.0500000e+01   3.4991874e-01   3.4980458e-01   3.4920409e-01   3.4739465e-01   3.4255379e-01   3.3231201e-01   3.1436832e-01   2.8745999e-01   2.5215105e-01   2.1096146e-01
   1.0550000e+01   3.4817319e-01   3.4806392e-01   3.4746789e-01   3.4574590e-01   3.4108079e-01   3.3115872e-01   3.1368640e-01   2.8735506e-01   2.5263949e-01   2.1195003e-01
   1.0600000e+01   3.4643632e-01   3.4633171e-01   3.4573955e-01   3.4410157e-01   3.3960645e-01   3.2999564e-01   3.1298483e-01   2.8722206e-01   2.5309588e-01   2.1290854e-01
   1.0650000e+01   3.4470811e-01   3.4460794e-01   3.4401972e-01   3.4246187e-01   3.3813112e-01   3.2882316e-01   3.1226410e-01   2.8706152e-01   2.5352061e-01   2.1383708e-01
   1.0700000e+01   3.4298859e-01   3.4289264e-01   3.4230910e-01   3.4082703e-01   3.3665514e-01   3.2764170e-01   3.1152466e-01   2.8687397e-01   2.5391406e-01   2.1473579e-01
   1.0750000e+01   3.4127776e-01   3.4118582e-01   3.4060847e-01   3.3919728e-01   3.3517884e-01   3.2645164e-01   3.1076697e-01   2.8665991e-01   2.5427663e-01   2.1560480e-01
   1.0800000e+01   3.3957564e-01   3.3948750e-01   3.3891866e-01   3.3757286e-01   3.3370256e-01   3.2525332e-01   3.0999144e-01   2.8641986e-01   2.5460873e-01   2.1644430e-01
   1.0850000e+01   3.3788225e-01   3.3779771e-01   3.3724056e-01   3.3595400e-01   3.3222663e-01   3.2404709e-01   3.0919846e-01   2.8615433e-01   2.5491080e-01   2.1725448e-01
   1.0900000e+01   3.3619761e-01   3.3611648e-01   3.3557513e-01   3.3434094e-01   3.3075136e-01   3.2283328e-01   3.0838842e-01   2.8586382e-01   2.5518327e-01   2.1803555e-01
   1.0950000e+01   3.3452175e-01   3.3444383e-01   3.3392338e-01   3.3273393e-01   3.2927709e-01   3.2161219e-01   3.0756166e-01   2.8554884e-01   2.5542659e-01   2.1878775e-01
   1.1000000e+01   3.3285458e-01   3.3277969e-01   3.3228455e-01   3.3113310e-01   3.2780647e-01   3.2038465e-01   3.0671887e-01   2.8520967e-01   2.5564101e-01   2.1951113e-01
   1.1050000e+01   3.3119573e-01   3.3112373e-01   3.3065440e-01   3.2953833e-01   3.2634453e-01   3.1915226e-01   3.0586133e-01   2.8484640e-01   2.5582642e-01   2.2020536e-01
   1.1100000e+01   3.2954513e-01   3.2947588e-01   3.2903234e-01   3.2794963e-01   3.2488976e-01   3.1791524e-01   3.0498959e-01   2.8445974e-01   2.5598331e-01   2.2087062e-01
   1.1150000e+01   3.2790273e-01   3.2783613e-01   3.2741804e-01   3.2636702e-01   3.2344049e-01   3.1667373e-01   3.0410416e-01   2.8405039e-01   2.5611220e-01   2.2150716e-01
   1.1200000e+01   3.2626849e-01   3.2620442e-01   3.2581119e-01   3.2479055e-01   3.2199519e-01   3.1542789e-01   3.0320555e-01   2.8361906e-01   2.5621359e-01   2.2211519e-01
   1.1250000e+01   3.2464236e-01   3.2458072e-01   3.2421150e-01   3.2322022e-01   3.2055250e-01   3.1417788e-01   3.0229422e-01   2.8316643e-01   2.5628797e-01   2.2269496e-01
   1.1300000e+01   3.2302427e-01   3.2296500e-01   3.2261871e-01   3.2165606e-01   3.1911117e-01   3.1292386e-01   3.0137066e-01   2.8269315e-01   2.5633584e-01   2.2324671e-01
   1.1350000e+01   3.2141420e-01   3.2135721e-01   3.2103259e-01   3.2009809e-01   3.1767012e-01   3.1166600e-01   3.0043533e-01   2.8219987e-01   2.5635769e-01   2.2377067e-01
   1.1400000e+01   3.1981209e-01   3.1975732e-01   3.1945294e-01   3.1854632e-01   3.1622841e-01   3.1040444e-01   2.9948868e-01   2.8168720e-01   2.5635400e-01   2.2426710e-01
   1.1450000e+01   3.1821790e-01   3.1816530e-01   3.1787957e-01   3.1700077e-01   3.1478525e-01   3.0913938e-01   2.9853115e-01   2.8115575e-01   2.5632525e-01   2.2473625e-01
   1.1500000e+01   3.1663158e-01   3.1658110e-01   3.1631235e-01   3.1546145e-01   3.1334000e-01   3.0787097e-01   2.9756316e-01   2.8060609e-01   2.5627190e-01   2.2517837e-01
   1.1550000e+01   3.1505310e-01   3.1500469e-01   3.1475115e-01   3.1392837e-01   3.1189213e-01   3.0659939e-01   2.9658514e-01   2.8003879e-01   2.5619442e-01   2.2559374e-01
   1.1600000e+01   3.1348241e-01   3.1343603e-01   3.1319587e-01   3.1240153e-01   3.1044131e-01   3.0532483e-01   2.9559750e-01   2.7945439e-01   2.5609328e-01   2.2598262e-01
   1.1650000e+01   3.1191947e-01   3.1187510e-01   3.1164645e-01   3.1088093e-01   3.0898732e-01   3.0404745e-01   2.9460062e-01   2.7885342e-01   2.5596891e-01   2.2634528e-01
   1.1700000e+01   3.1036425e-01   3.1032184e-01   3.1010284e-01   3.0936659e-01   3.0753010e-01   3.0276745e-01   2.9359490e-01   2.7823638e-01   2.5582178e-01   2.2668199e-01
   1.1750000e+01   3.0881670e-01   3.0877624e-01   3.0856504e-01   3.0785849e-01   3.0606972e-01   3.0148500e-01   2.9258071e-01   2.7760375e-01   2.5565233e-01   2.2699304e-01
   1.1800000e+01   3.0727680e-01   3.0723824e-01   3.0703305e-01   3.0635665e-01   3.0460641e-01   3.0020030e-01   2.9155840e-01   2.7695600e-01   2.5546098e-01   2.2727872e-01
   1.1850000e+01   3.0574450e-01   3.0570782e-01   3.0550691e-01   3.0486104e-01   3.0314055e-01   2.9891354e-01   2.9052834e-01   2.7629358e-01   2.5524818e-01   2.2753930e-01
   1.1900000e+01   3.0421977e-01   3.0418495e-01   3.0398670e-01   3.0337167e-01   3.0167266e-01   2.9762492e-01   2.8949086e-01   2.7561691e-01   2.5501435e-01   2.2777509e-01
   1.1950000e+01   3.0270258e-01   3.0266958e-01   3.0247250e-01   3.0188852e-01   3.0020339e-01   2.9633463e-01   2.8844629e-01   2.7492640e-01   2.5475991e-01   2.2798638e-01
   1.2000000e+01   3.0119289e-01   3.0116168e-01   3.0096445e-01   3.0041158e-01   2.9873357e-01   2.9504287e-01   2.8739494e-01   2.7422244e-01   2.5448527e-01   2.2817348e-01
   1.2050000e+01   2.9969069e-01   2.9966122e-01   2.9946269e-01   2.9894084e-01   2.9726414e-01   2.9374984e-01   2.8633714e-01   2.7350540e-01   2.5419085e-01   2.2833670e-01
   1.2100000e+01   2.9819593e-01   2.9816816e-01   2.9796739e-01   2.9747628e-01   2.9579621e-01   2.9245576e-01   2.8527316e-01   2.7277563e-01   2.5387703e-01   2.2847634e-01
   1.2150000e+01   2.9670859e-01   2.9668248e-01   2.9647876e-01   2.9601789e-01   2.9433103e-01   2.9116082e-01   2.8420330e-01   2.7203346e-01   2.5354424e-01   2.2859273e-01
   1.2200000e+01   2.9522865e-01   2.9520413e-01   2.9499704e-01   2.9456563e-01   2.9286998e-01   2.8986525e-01   2.8312784e-01   2.7127920e-01   2.5319284e-01   2.2868619e-01
   1.2250000e+01   2.9375608e-01   2.9373308e-01   2.9352247e-01   2.9311948e-01   2.9141462e-01   2.8856926e-01   2.8204702e-01   2.7051315e-01   2.5282324e-01   2.2875704e-01
   1.2300000e+01   2.9229085e-01   2.9226930e-01   2.9205535e-01   2.9167943e-01   2.8996662e-01   2.8727306e-01   2.8096111e-01   2.6973556e-01   2.5243581e-01   2.2880561e-01
   1.2350000e+01   2.9083294e-01   2.9081276e-01   2.9059599e-01   2.9024544e-01   2.8852782e-01   2.8597688e-01   2.7987034e-01   2.6894671e-01   2.5203093e-01   2.2883224e-01
   1.2400000e+01   2.8938233e-01   2.8936342e-01   2.8914472e-01   2.8881747e-01   2.8710019e-01   2.8468093e-01   2.7877495e-01   2.6814682e-01   2.5160897e-01   2.2883726e-01
   1.2450000e+01   2.8793900e-01   2.8792125e-01   2.8770192e-01   2.8739550e-01   2.8568586e-01   2.8338545e-01   2.7767515e-01   2.6733611e-01   2.5117028e-01   2.2882103e-01
   1.2500000e+01   2.8650292e-01   2.8648622e-01   2.8626797e-01   2.8597950e-01   2.8428709e-01   2.8209067e-01   2.7657115e-01   2.6651477e-01   2.5071524e-01   2.2878389e-01
   1.2550000e+01   2.8507409e-01   2.8505829e-01   2.8484331e-01   2.8456941e-01   2.8290631e-01   2.8079681e-01   2.7546315e-01   2.6568298e-01   2.5024418e-01   2.2872619e-01
   1.2600000e+01   2.8365248e-01   2.8363744e-01   2.8342837e-01   2.8316521e-01   2.8154607e-01   2.7950411e-01   2.7435132e-01   2.6484090e-01   2.4975747e-01   2.2864829e-01
   1.2650000e+01   2.8223808e-01   2.8222363e-01   2.8202364e-01   2.8176685e-01   2.8020908e-01   2.7821281e-01   2.7323585e-01   2.6398866e-01   2.4925543e-01   2.2855055e-01
   1.2700000e+01   2.8083083e-01   2.8081683e-01   2.8062842e-01   2.8037440e-01   2.7889228e-01   2.7692300e-01   2.7212318e-01   2.6312672e-01   2.4873972e-01   2.2843225e-01
   1.2750000e+01   2.7943059e-01   2.7941700e-01   2.7924021e-01   2.7898813e-01   2.7758331e-01   2.7563476e-01   2.7102542e-01   2.6225612e-01   2.4821326e-01   2.2829159e-01
   1.2800000e+01   2.7803733e-01   2.7802413e-01   2.7785879e-01   2.7760814e-01   2.7628084e-01   2.7434864e-01   2.6993930e-01   2.6137732e-01   2.4767584e-01   2.2812949e-01
   1.2850000e+01   2.7665100e-01   2.7663817e-01   2.7648404e-01   2.7623446e-01   2.7498409e-01   2.7306518e-01   2.6886121e-01   2.6049072e-01   2.4712716e-01   2.2794691e-01
   1.2900000e+01   2.7527158e-01   2.7525910e-01   2.7511586e-01   2.7486717e-01   2.7369233e-01   2.7178486e-01   2.6778783e-01   2.5959673e-01   2.4656696e-01   2.2774475e-01
   1.2950000e+01   2.7389902e-01   2.7388687e-01   2.7375415e-01   2.7350630e-01   2.7240491e-01   2.7050815e-01   2.6671611e-01   2.5869570e-01   2.4599503e-01   2.2752389e-01
   1.3000000e+01   2.7253330e-01   2.7252147e-01   2.7239882e-01   2.7215190e-01   2.7112122e-01   2.6923545e-01   2.6564329e-01   2.5778799e-01   2.4541119e-01   2.2728515e-01
   1.3050000e+01   2.7117436e-01   2.7116286e-01   2.7104977e-01   2.7080399e-01   2.6984073e-01   2.6796716e-01   2.6456684e-01   2.5687394e-01   2.4481527e-01   2.2702932e-01
   1.3100000e+01   2.6982219e-01   2.6981100e-01   2.6970693e-01   2.6946262e-01   2.6856295e-01   2.6670362e-01   2.6348455e-01   2.5595386e-01   2.4420718e-01   2.2675712e-01
   1.3150000e+01   2.6847674e-01   2.6846587e-01   2.6837023e-01   2.6812780e-01   2.6728747e-01   2.6544513e-01   2.6239445e-01   2.5502806e-01   2.4358683e-01   2.2646925e-01
   1.3200000e+01   2.6713798e-01   2.6712743e-01   2.6703960e-01   2.6679956e-01   2.6601394e-01   2.6419196e-01   2.6129487e-01   2.5409680e-01   2.4295420e-01   2.2616635e-01
   1.3250000e+01   2.6580587e-01   2.6579565e-01   2.6571498e-01   2.6547789e-01   2.6474205e-01   2.6294436e-01   2.6018438e-01   2.5316036e-01   2.4230928e-01   2.2584903e-01
   1.3300000e+01   2.6448039e-01   2.6447050e-01   2.6439632e-01   2.6416281e-01   2.6347157e-01   2.6170250e-01   2.5906185e-01   2.5221896e-01   2.4165210e-01   2.2551783e-01
   1.3350000e+01   2.6316149e-01   2.6315195e-01   2.6308358e-01   2.6285431e-01   2.6220234e-01   2.6046655e-01   2.5792642e-01   2.5127283e-01   2.4098275e-01   2.2517326e-01
   1.3400000e+01   2.6184915e-01   2.6183996e-01   2.6177671e-01   2.6155239e-01   2.6093422e-01   2.5923663e-01   2.5677748e-01   2.5032219e-01   2.4030133e-01   2.2481580e-01
   1.3450000e+01   2.6054334e-01   2.6053451e-01   2.6047569e-01   2.6025703e-01   2.5966718e-01   2.5801283e-01   2.5561472e-01   2.4936720e-01   2.3960798e-01   2.2444586e-01
   1.3500000e+01   2.5924401e-01   2.5923555e-01   2.5918050e-01   2.5896822e-01   2.5840123e-01   2.5679519e-01   2.5443809e-01   2.4840804e-01   2.3890290e-01   2.2406383e-01
   1.3550000e+01   2.5795114e-01   2.5794307e-01   2.5789111e-01   2.5768592e-01   2.5713642e-01   2.5558372e-01   2.5324782e-01   2.4744486e-01   2.3818630e-01   2.2367002e-01
   1.3600000e+01   2.5666470e-01   2.5665702e-01   2.5660752e-01   2.5641010e-01   2.5587290e-01   2.5437839e-01   2.5204440e-01   2.4647778e-01   2.3745843e-01   2.2326473e-01
   1.3650000e+01   2.5538466e-01   2.5537738e-01   2.5532972e-01   2.5514074e-01   2.5461086e-01   2.5317914e-01   2.5082860e-01   2.4550692e-01   2.3671960e-01   2.2284819e-01
   1.3700000e+01   2.5411098e-01   2.5410411e-01   2.5405772e-01   2.5387777e-01   2.5335054e-01   2.5198586e-01   2.4960147e-01   2.4453236e-01   2.3597014e-01   2.2242061e-01
   1.3750000e+01   2.5284363e-01   2.5283719e-01   2.5279153e-01   2.5262116e-01   2.5209227e-01   2.5079841e-01   2.4836433e-01   2.4355418e-01   2.3521040e-01   2.2198214e-01
   1.3800000e+01   2.5158259e-01   2.5157657e-01   2.5153116e-01   2.5137084e-01   2.5083641e-01   2.4961662e-01   2.4711875e-01   2.4257244e-01   2.3444080e-01   2.2153288e-01
   1.3850000e+01   2.5032783e-01   2.5032224e-01   2.5027665e-01   2.5012676e-01   2.4958341e-01   2.4844027e-01   2.4586661e-01   2.4158716e-01   2.3366177e-01   2.2107289e-01
   1.3900000e+01   2.4907931e-01   2.4907414e-01   2.4902803e-01   2.4888884e-01   2.4833376e-01   2.4726911e-01   2.4461004e-01   2.4059837e-01   2.3287380e-01   2.2060220e-01
   1.3950000e+01   2.4783701e-01   2.4783227e-01   2.4778532e-01   2.4765701e-01   2.4708801e-01   2.4610286e-01   2.4335145e-01   2.3960606e-01   2.3207739e-01   2.2012076e-01
   1.4000000e+01   2.4660089e-01   2.4659657e-01   2.4654859e-01   2.4643118e-01   2.4584679e-01   2.4494118e-01   2.4209352e-01   2.3861021e-01   2.3127311e-01   2.1962852e-01
   1.4050000e+01   2.4537094e-01   2.4536703e-01   2.4531787e-01   2.4521128e-01   2.4461077e-01   2.4378371e-01   2.4083919e-01   2.3761078e-01   2.3046153e-01   2.1912535e-01
   1.4100000e+01   2.4414711e-01   2.4414361e-01   2.4409324e-01   2.4399721e-01   2.4338070e-01   2.4263005e-01   2.3959171e-01   2.3660772e-01   2.2964329e-01   2.1861109e-01
   1.4150000e+01   2.4292939e-01   2.4292627e-01   2.4287476e-01   2.4278887e-01   2.4215737e-01   2.4147977e-01   2.3835456e-01   2.3560095e-01   2.2881903e-01   2.1808554e-01
   1.4200000e+01   2.4171775e-01   2.4171498e-01   2.4166250e-01   2.4158615e-01   2.4094166e-01   2.4033239e-01   2.3713151e-01   2.3459037e-01   2.2798947e-01   2.1754844e-01
   1.4250000e+01   2.4051216e-01   2.4050972e-01   2.4045654e-01   2.4038894e-01   2.3973448e-01   2.3918739e-01   2.3592662e-01   2.3357586e-01   2.2715534e-01   2.1699949e-01
   1.4300000e+01   2.3931259e-01   2.3931046e-01   2.3925697e-01   2.3919712e-01   2.3853681e-01   2.3804423e-01   2.3474420e-01   2.3255730e-01   2.2631741e-01   2.1643835e-01
   1.4350000e+01   2.3811902e-01   2.3811715e-01   2.3806389e-01   2.3801058e-01   2.3734970e-01   2.3690231e-01   2.3358884e-01   2.3153454e-01   2.2547648e-01   2.1586464e-01
   1.4400000e+01   2.3693143e-01   2.3692977e-01   2.3687740e-01   2.3682918e-01   2.3617427e-01   2.3576103e-01   2.3246541e-01   2.3050739e-01   2.2463341e-01   2.1527792e-01
   1.4450000e+01   2.3574977e-01   2.3574828e-01   2.3569760e-01   2.3565278e-01   2.3501166e-01   2.3461971e-01   2.3137903e-01   2.2947568e-01   2.2378907e-01   2.1467772e-01
   1.4500000e+01   2.3457405e-01   2.3457266e-01   2.3452461e-01   2.3448125e-01   2.3386312e-01   2.3347765e-01   2.3033512e-01   2.2843919e-01   2.2294439e-01   2.1406352e-01
   1.4550000e+01   2.3340421e-01   2.3340287e-01   2.3335850e-01   2.3331448e-01   2.3272947e-01   2.3233443e-01   2.2933738e-01   2.2739796e-01   2.2210143e-01   2.1343495e-01
   1.4600000e+01   2.3224022e-01   2.3223891e-01   2.3219850e-01   2.3215315e-01   2.3160430e-01   2.3119437e-01   2.2835864e-01   2.2635609e-01   2.2127615e-01   2.1279494e-01
   1.4650000e+01   2.3108203e-01   2.3108074e-01   2.3104427e-01   2.3099752e-01   2.3048482e-01   2.3005921e-01   2.2738671e-01   2.2531584e-01   2.2046846e-01   2.1214532e-01
   1.4700000e+01   2.2992962e-01   2.2992834e-01   2.2989574e-01   2.2984758e-01   2.2937059e-01   2.2892914e-01   2.2641926e-01   2.2427817e-01   2.1967227e-01   2.1148692e-01
   1.4750000e+01   2.2878295e-01   2.2878169e-01   2.2875285e-01   2.2870332e-01   2.2826119e-01   2.2780435e-01   2.2545421e-01   2.2324393e-01   2.1888201e-01   2.1082053e-01
   1.4800000e+01   2.2764200e-01   2.2764075e-01   2.2761552e-01   2.2756473e-01   2.2715626e-01   2.2668497e-01   2.2448966e-01   2.2221389e-01   2.1809262e-01   2.1014686e-01
   1.4850000e+01   2.2650673e-01   2.2650550e-01   2.2648372e-01   2.2643180e-01   2.2605546e-01   2.2557114e-01   2.2352391e-01   2.2118873e-01   2.1729953e-01   2.0946656e-01
   1.4900000e+01   2.2537712e-01   2.2537591e-01   2.2535737e-01   2.2530453e-01   2.2495849e-01   2.2446299e-01   2.2255546e-01   2.2016908e-01   2.1649869e-01   2.0878025e-01
   1.4950000e+01   2.2425313e-01   2.2425195e-01   2.2423644e-01   2.2418289e-01   2.2386510e-01   2.2336059e-01   2.2158301e-01   2.1915544e-01   2.1568655e-01   2.0808845e-01
   1.5000000e+01   2.2313475e-01   2.2313360e-01   2.2312087e-01   2.2306686e-01   2.2277506e-01   2.2226404e-01   2.2060545e-01   2.1814824e-01   2.1486005e-01   2.0739164e-01
   1.5050000e+01   2.2202194e-01   2.2202082e-01   2.2201062e-01   2.2195644e-01   2.2168820e-01   2.2117338e-01   2.1962189e-01   2.1714785e-01   2.1401666e-01   2.0669024e-01
   1.5100000e+01   2.2091467e-01   2.2091359e-01   2.2090566e-01   2.2085160e-01   2.2060435e-01   2.2008865e-01   2.1863163e-01   2.1615452e-01   2.1315434e-01   2.0598462e-01
   1.5150000e+01   2.1981291e-01   2.1981188e-01   2.1980594e-01   2.1975232e-01   2.1952343e-01   2.1900989e-01   2.1763416e-01   2.1516845e-01   2.1227156e-01   2.0527506e-01
   1.5200000e+01   2.1871664e-01   2.1871567e-01   2.1871145e-01   2.1865857e-01   2.1844535e-01   2.1793708e-01   2.1662918e-01   2.1418971e-01   2.1136729e-01   2.0456180e-01
   1.5250000e+01   2.1762583e-01   2.1762492e-01   2.1762214e-01   2.1757032e-01   2.1737009e-01   2.1687021e-01   2.1561659e-01   2.1321833e-01   2.1044102e-01   2.0384502e-01
   1.5300000e+01   2.1654046e-01   2.1653962e-01   2.1653801e-01   2.1648756e-01   2.1629765e-01   2.1580924e-01   2.1459649e-01   2.1225423e-01   2.0949274e-01   2.0312485e-01
   1.5350000e+01   2.1546049e-01   2.1545972e-01   2.1545902e-01   2.1541025e-01   2.1522807e-01   2.1475412e-01   2.1356917e-01   2.1129726e-01   2.0852292e-01   2.0240133e-01
   1.5400000e+01   2.1438590e-01   2.1438521e-01   2.1438517e-01   2.1433836e-01   2.1416144e-01   2.1370477e-01   2.1253512e-01   2.1034718e-01   2.0753257e-01   2.0167447e-01
   1.5450000e+01   2.1331666e-01   2.1331606e-01   2.1331644e-01   2.1327185e-01   2.1309788e-01   2.1266111e-01   2.1149505e-01   2.0940365e-01   2.0652320e-01   2.0094421e-01
   1.5500000e+01   2.1225275e-01   2.1225224e-01   2.1225282e-01   2.1221069e-01   2.1203754e-01   2.1162302e-01   2.1044984e-01   2.0846627e-01   2.0549680e-01   2.0021041e-01
   1.5550000e+01   2.1119414e-01   2.1119372e-01   2.1119431e-01   2.1115485e-01   2.1098061e-01   2.1059036e-01   2.0940059e-01   2.0753455e-01   2.0445588e-01   1.9947290e-01
   1.5600000e+01   2.1014080e-01   2.1014049e-01   2.1014092e-01   2.1010428e-01   2.0992734e-01   2.0956299e-01   2.0834860e-01   2.0660789e-01   2.0340348e-01   1.9873144e-01
   1.5650000e+01   2.0909272e-01   2.0909250e-01   2.0909263e-01   2.0905894e-01   2.0887799e-01   2.0854075e-01   2.0729536e-01   2.0568565e-01   2.0234310e-01   1.9798572e-01
   1.5700000e+01   2.0804986e-01   2.0804974e-01   2.0804947e-01   2.0801879e-01   2.0783287e-01   2.0752344e-01   2.0624256e-01   2.0476706e-01   2.0127878e-01   1.9723539e-01
   1.5750000e+01   2.0701220e-01   2.0701218e-01   2.0701144e-01   2.0698379e-01   2.0679232e-01   2.0651086e-01   2.0519209e-01   2.0385130e-01   2.0021505e-01   1.9648001e-01
   1.5800000e+01   2.0597971e-01   2.0597979e-01   2.0597856e-01   2.0595388e-01   2.0575673e-01   2.0550278e-01   2.0414605e-01   2.0293745e-01   1.9915695e-01   1.9571911e-01
   1.5850000e+01   2.0495237e-01   2.0495254e-01   2.0495085e-01   2.0492903e-01   2.0472652e-01   2.0449896e-01   2.0310672e-01   2.0202450e-01   1.9811002e-01   1.9495214e-01
   1.5900000e+01   2.0393016e-01   2.0393042e-01   2.0392832e-01   2.0390917e-01   2.0370216e-01   2.0349914e-01   2.0207660e-01   2.0111137e-01   1.9708032e-01   1.9417850e-01
   1.5950000e+01   2.0291305e-01   2.0291338e-01   2.0291102e-01   2.0289426e-01   2.0268413e-01   2.0250304e-01   2.0105839e-01   2.0019688e-01   1.9607439e-01   1.9339754e-01
   1.6000000e+01   2.0190102e-01   2.0190142e-01   2.0189895e-01   2.0188424e-01   2.0167297e-01   2.0151035e-01   2.0005496e-01   1.9927979e-01   1.9509930e-01   1.9260852e-01
   1.6050000e+01   2.0089404e-01   2.0089449e-01   2.0089218e-01   2.0087906e-01   2.0066926e-01   2.0052076e-01   1.9906941e-01   1.9835874e-01   1.9416261e-01   1.9181066e-01
   1.6100000e+01   1.9989209e-01   1.9989258e-01   1.9989072e-01   1.9987865e-01   1.9967361e-01   1.9953393e-01   1.9810503e-01   1.9743231e-01   1.9327240e-01   1.9100313e-01
   1.6150000e+01   1.9889515e-01   1.9889566e-01   1.9889462e-01   1.9888296e-01   1.9868666e-01   1.9854951e-01   1.9716530e-01   1.9649899e-01   1.9243724e-01   1.9018501e-01
   1.6200000e+01   1.9790319e-01   1.9790370e-01   1.9790392e-01   1.9789194e-01   1.9770900e-01   1.9756719e-01   1.9625340e-01   1.9555754e-01   1.9166497e-01   1.8935574e-01
   1.6250000e+01   1.9691618e-01   1.9691669e-01   1.9691834e-01   1.9690576e-01   1.9673805e-01   1.9658885e-01   1.9535625e-01   1.9461680e-01   1.9092531e-01   1.8852590e-01
   1.6300000e+01   1.9593410e-01   1.9593460e-01   1.9593768e-01   1.9592449e-01   1.9577217e-01   1.9561547e-01   1.9446531e-01   1.9368133e-01   1.9019705e-01   1.8770088e-01
   1.6350000e+01   1.9495691e-01   1.9495741e-01   1.9496190e-01   1.9494812e-01   1.9481101e-01   1.9464704e-01   1.9357871e-01   1.9275120e-01   1.8947446e-01   1.8688090e-01
   1.6400000e+01   1.9398460e-01   1.9398509e-01   1.9399094e-01   1.9397663e-01   1.9385428e-01   1.9368355e-01   1.9269478e-01   1.9182648e-01   1.8875243e-01   1.8606614e-01
   1.6450000e+01   1.9301714e-01   1.9301761e-01   1.9302476e-01   1.9300999e-01   1.9290169e-01   1.9272499e-01   1.9181207e-01   1.9090718e-01   1.8802642e-01   1.8525674e-01
   1.6500000e+01   1.9205449e-01   1.9205497e-01   1.9206332e-01   1.9204817e-01   1.9195302e-01   1.9177133e-01   1.9092929e-01   1.8999331e-01   1.8729251e-01   1.8445275e-01
   1.6550000e+01   1.9109665e-01   1.9109712e-01   1.9110658e-01   1.9109116e-01   1.9100807e-01   1.9082255e-01   1.9004539e-01   1.8908484e-01   1.8654741e-01   1.8365417e-01
   1.6600000e+01   1.9014358e-01   1.9014405e-01   1.9015450e-01   1.9013893e-01   1.9006665e-01   1.8987864e-01   1.8915948e-01   1.8818175e-01   1.8578840e-01   1.8286096e-01
   1.6650000e+01   1.8919526e-01   1.8919574e-01   1.8920705e-01   1.8919146e-01   1.8912865e-01   1.8893955e-01   1.8827090e-01   1.8728396e-01   1.8501337e-01   1.8207300e-01
   1.6700000e+01   1.8825167e-01   1.8825215e-01   1.8826420e-01   1.8824872e-01   1.8819397e-01   1.8800525e-01   1.8737917e-01   1.8639139e-01   1.8422084e-01   1.8129013e-01
   1.6750000e+01   1.8731278e-01   1.8731327e-01   1.8732592e-01   1.8731068e-01   1.8726253e-01   1.8707571e-01   1.8648401e-01   1.8550392e-01   1.8340991e-01   1.8051211e-01
   1.6800000e+01   1.8637857e-01   1.8637907e-01   1.8639218e-01   1.8637732e-01   1.8633432e-01   1.8615088e-01   1.8558534e-01   1.8462144e-01   1.8258030e-01   1.7973865e-01
   1.6850000e+01   1.8544901e-01   1.8544954e-01   1.8546298e-01   1.8544863e-01   1.8540933e-01   1.8523072e-01   1.8468329e-01   1.8374376e-01   1.8173233e-01   1.7896942e-01
   1.6900000e+01   1.8452409e-01   1.8452463e-01   1.8453828e-01   1.8452456e-01   1.8448760e-01   1.8431517e-01   1.8377818e-01   1.8287073e-01   1.8086691e-01   1.7820401e-01
   1.6950000e+01   1.8360378e-01   1.8360434e-01   1.8361808e-01   1.8360509e-01   1.8356921e-01   1.8340418e-01   1.8287051e-01   1.8200214e-01   1.7998559e-01   1.7744195e-01
   1.7000000e+01   1.8268805e-01   1.8268864e-01   1.8270236e-01   1.8269021e-01   1.8265427e-01   1.8249770e-01   1.8196101e-01   1.8113777e-01   1.7909049e-01   1.7668273e-01
   1.7050000e+01   1.8177689e-01   1.8177751e-01   1.8179112e-01   1.8177987e-01   1.8174290e-01   1.8159565e-01   1.8105059e-01   1.8027736e-01   1.7818436e-01   1.7592577e-01
   1.7100000e+01   1.8087027e-01   1.8087092e-01   1.8088435e-01   1.8087407e-01   1.8083530e-01   1.8069798e-01   1.8014037e-01   1.7942064e-01   1.7727054e-01   1.7517042e-01
   1.7150000e+01   1.7996818e-01   1.7996885e-01   1.7998205e-01   1.7997276e-01   1.7993168e-01   1.7980460e-01   1.7923164e-01   1.7856734e-01   1.7635298e-01   1.7441600e-01
   1.7200000e+01   1.7907058e-01   1.7907127e-01   1.7908423e-01   1.7907592e-01   1.7903227e-01   1.7891546e-01   1.7832593e-01   1.7771712e-01   1.7543623e-01   1.7366175e-01
   1.7250000e+01   1.7817745e-01   1.7817818e-01   1.7819087e-01   1.7818352e-01   1.7813735e-01   1.7803046e-01   1.7742494e-01   1.7686965e-01   1.7452546e-01   1.7290685e-01
   1.7300000e+01   1.7728879e-01   1.7728953e-01   1.7730201e-01   1.7729554e-01   1.7724725e-01   1.7714952e-01   1.7653057e-01   1.7602457e-01   1.7362644e-01   1.7215044e-01
   1.7350000e+01   1.7640455e-01   1.7640532e-01   1.7641764e-01   1.7641194e-01   1.7636230e-01   1.7627256e-01   1.7564494e-01   1.7518149e-01   1.7274553e-01   1.7139158e-01
   1.7400000e+01   1.7552473e-01   1.7552552e-01   1.7553777e-01   1.7553271e-01   1.7548290e-01   1.7539949e-01   1.7477033e-01   1.7434001e-01   1.7188971e-01   1.7062928e-01
   1.7450000e+01   1.7464930e-01   1.7465010e-01   1.7466244e-01   1.7465780e-01   1.7460944e-01   1.7453021e-01   1.7390926e-01   1.7349969e-01   1.7106656e-01   1.6986251e-01
   1.7500000e+01   1.7377825e-01   1.7377905e-01   1.7379165e-01   1.7378720e-01   1.7374240e-01   1.7366461e-01   1.7306442e-01   1.7266009e-01   1.7028427e-01   1.6909015e-01
   1.7550000e+01   1.7291154e-01   1.7291233e-01   1.7292542e-01   1.7292087e-01   1.7288217e-01   1.7280263e-01   1.7223827e-01   1.7182084e-01   1.6955030e-01   1.6831136e-01
   1.7600000e+01   1.7204916e-01   1.7204995e-01   1.7206358e-01   1.7205883e-01   1.7202694e-01   1.7194475e-01   1.7142052e-01   1.7098479e-01   1.6883418e-01   1.6753410e-01
   1.7650000e+01   1.7119107e-01   1.7119186e-01   1.7120601e-01   1.7120110e-01   1.7117571e-01   1.7109119e-01   1.7060556e-01   1.7015336e-01   1.6811889e-01   1.6676229e-01
   1.7700000e+01   1.7033727e-01   1.7033805e-01   1.7035269e-01   1.7034765e-01   1.7032844e-01   1.7024195e-01   1.6979313e-01   1.6932651e-01   1.6740324e-01   1.6599590e-01
   1.7750000e+01   1.6948772e-01   1.6948850e-01   1.6950359e-01   1.6949846e-01   1.6948509e-01   1.6939700e-01   1.6898302e-01   1.6850422e-01   1.6668625e-01   1.6523491e-01
   1.7800000e+01   1.6864241e-01   1.6864318e-01   1.6865870e-01   1.6865350e-01   1.6864562e-01   1.6855631e-01   1.6817506e-01   1.6768646e-01   1.6596708e-01   1.6447924e-01
   1.7850000e+01   1.6780132e-01   1.6780209e-01   1.6781800e-01   1.6781276e-01   1.6780999e-01   1.6771987e-01   1.6736911e-01   1.6687318e-01   1.6524511e-01   1.6372881e-01
   1.7900000e+01   1.6696442e-01   1.6696518e-01   1.6698145e-01   1.6697622e-01   1.6697818e-01   1.6688764e-01   1.6656507e-01   1.6606433e-01   1.6451988e-01   1.6298351e-01
   1.7950000e+01   1.6613169e-01   1.6613245e-01   1.6614905e-01   1.6614384e-01   1.6615016e-01   1.6605960e-01   1.6576290e-01   1.6525986e-01   1.6379110e-01   1.6224318e-01
   1.8000000e+01   1.6530311e-01   1.6530388e-01   1.6532077e-01   1.6531562e-01   1.6532592e-01   1.6523572e-01   1.6496258e-01   1.6445969e-01   1.6305867e-01   1.6150765e-01
   1.8050000e+01   1.6447867e-01   1.6447944e-01   1.6449659e-01   1.6449153e-01   1.6450546e-01   1.6441598e-01   1.6416414e-01   1.6366375e-01   1.6232266e-01   1.6077672e-01
   1.8100000e+01   1.6365834e-01   1.6365910e-01   1.6367649e-01   1.6367155e-01   1.6368876e-01   1.6360034e-01   1.6336765e-01   1.6287195e-01   1.6158334e-01   1.6005017e-01
   1.8150000e+01   1.6284210e-01   1.6284286e-01   1.6286045e-01   1.6285566e-01   1.6287582e-01   1.6278876e-01   1.6257322e-01   1.6208421e-01   1.6084114e-01   1.5932775e-01
   1.8200000e+01   1.6202993e-01   1.6203069e-01   1.6204846e-01   1.6204383e-01   1.6206665e-01   1.6198123e-01   1.6178100e-01   1.6130041e-01   1.6009666e-01   1.5860916e-01
   1.8250000e+01   1.6122181e-01   1.6122258e-01   1.6124050e-01   1.6123605e-01   1.6126126e-01   1.6117769e-01   1.6099118e-01   1.6052046e-01   1.5935070e-01   1.5789412e-01
   1.8300000e+01   1.6041772e-01   1.6041849e-01   1.6043654e-01   1.6043229e-01   1.6045968e-01   1.6037812e-01   1.6020399e-01   1.5974424e-01   1.5860423e-01   1.5718227e-01
   1.8350000e+01   1.5961763e-01   1.5961841e-01   1.5963658e-01   1.5963253e-01   1.5966191e-01   1.5958248e-01   1.5941971e-01   1.5897162e-01   1.5785840e-01   1.5647326e-01
   1.8400000e+01   1.5882154e-01   1.5882232e-01   1.5884060e-01   1.5883675e-01   1.5886800e-01   1.5879074e-01   1.5863866e-01   1.5820247e-01   1.5711453e-01   1.5576670e-01
   1.8450000e+01   1.5802942e-01   1.5803020e-01   1.5804858e-01   1.5804493e-01   1.5807796e-01   1.5800284e-01   1.5786117e-01   1.5743664e-01   1.5637414e-01   1.5506217e-01
   1.8500000e+01   1.5724125e-01   1.5724204e-01   1.5726051e-01   1.5725705e-01   1.5729185e-01   1.5721876e-01   1.5708766e-01   1.5667400e-01   1.5563889e-01   1.5435923e-01
   1.8550000e+01   1.5645701e-01   1.5645780e-01   1.5647637e-01   1.5647308e-01   1.5650971e-01   1.5643845e-01   1.5631855e-01   1.5591437e-01   1.5491066e-01   1.5365741e-01
   1.8600000e+01   1.5567669e-01   1.5567747e-01   1.5569614e-01   1.5569301e-01   1.5573158e-01   1.5566186e-01   1.5555432e-01   1.5515760e-01   1.5419149e-01   1.5295622e-01
   1.8650000e+01   1.5490025e-01   1.5490104e-01   1.5491983e-01   1.5491682e-01   1.5495750e-01   1.5488897e-01   1.5479531e-01   1.5440357e-01   1.5348277e-01   1.5225531e-01
   1.8700000e+01   1.5412769e-01   1.5412847e-01   1.5414738e-01   1.5414448e-01   1.5418724e-01   1.5411983e-01   1.5403991e-01   1.5365276e-01   1.5277725e-01   1.5155642e-01
   1.8750000e+01   1.5335898e-01   1.5335976e-01   1.5337877e-01   1.5337598e-01   1.5342073e-01   1.5335444e-01   1.5328763e-01   1.5290532e-01   1.5207285e-01   1.5086014e-01
   1.8800000e+01   1.5259410e-01   1.5259489e-01   1.5261399e-01   1.5261132e-01   1.5265794e-01   1.5259281e-01   1.5253844e-01   1.5216127e-01   1.5136972e-01   1.5016655e-01
   1.8850000e+01   1.5183304e-01   1.5183383e-01   1.5185302e-01   1.5185046e-01   1.5189885e-01   1.5183490e-01   1.5179232e-01   1.5142060e-01   1.5066800e-01   1.4947571e-01
   1.8900000e+01   1.5107578e-01   1.5107656e-01   1.5109582e-01   1.5109338e-01   1.5114342e-01   1.5108071e-01   1.5104928e-01   1.5068332e-01   1.4996779e-01   1.4878768e-01
   1.8950000e+01   1.5032229e-01   1.5032307e-01   1.5034240e-01   1.5034008e-01   1.5039165e-01   1.5033021e-01   1.5030930e-01   1.4994942e-01   1.4926923e-01   1.4810250e-01
   1.9000000e+01   1.4957256e-01   1.4957334e-01   1.4959272e-01   1.4959052e-01   1.4964351e-01   1.4958340e-01   1.4957237e-01   1.4921891e-01   1.4857241e-01   1.4742019e-01
   1.9050000e+01   1.4882656e-01   1.4882735e-01   1.4884677e-01   1.4884470e-01   1.4889898e-01   1.4884025e-01   1.4883850e-01   1.4849176e-01   1.4787743e-01   1.4674076e-01
   1.9100000e+01   1.4808429e-01   1.4808507e-01   1.4810453e-01   1.4810259e-01   1.4815806e-01   1.4810075e-01   1.4810769e-01   1.4776797e-01   1.4718438e-01   1.4606422e-01
   1.9150000e+01   1.4734572e-01   1.4734650e-01   1.4736598e-01   1.4736417e-01   1.4742071e-01   1.4736488e-01   1.4737994e-01   1.4704753e-01   1.4649332e-01   1.4539055e-01
   1.9200000e+01   1.4661083e-01   1.4661162e-01   1.4663110e-01   1.4662944e-01   1.4668694e-01   1.4663262e-01   1.4665526e-01   1.4633041e-01   1.4580433e-01   1.4471973e-01
   1.9250000e+01   1.4587961e-01   1.4588039e-01   1.4589988e-01   1.4589836e-01   1.4595672e-01   1.4590395e-01   1.4593367e-01   1.4561660e-01   1.4511746e-01   1.4405171e-01
   1.9300000e+01   1.4515204e-01   1.4515282e-01   1.4517229e-01   1.4517092e-01   1.4523005e-01   1.4517886e-01   1.4521518e-01   1.4490607e-01   1.4443275e-01   1.4338645e-01
   1.9350000e+01   1.4442809e-01   1.4442887e-01   1.4444832e-01   1.4444710e-01   1.4450691e-01   1.4445732e-01   1.4449980e-01   1.4419879e-01   1.4375024e-01   1.4272389e-01
   1.9400000e+01   1.4370775e-01   1.4370854e-01   1.4372796e-01   1.4372688e-01   1.4378731e-01   1.4373932e-01   1.4378757e-01   1.4349473e-01   1.4306996e-01   1.4206393e-01
   1.9450000e+01   1.4299101e-01   1.4299180e-01   1.4301119e-01   1.4301026e-01   1.4307122e-01   1.4302483e-01   1.4307850e-01   1.4279385e-01   1.4239192e-01   1.4140650e-01
   1.9500000e+01   1.4227784e-01   1.4227863e-01   1.4229798e-01   1.4229719e-01   1.4235865e-01   1.4231384e-01   1.4237263e-01   1.4209613e-01   1.4171612e-01   1.4075149e-01
   1.9550000e+01   1.4156823e-01   1.4156901e-01   1.4158833e-01   1.4158768e-01   1.4164959e-01   1.4160633e-01   1.4166998e-01   1.4140152e-01   1.4104257e-01   1.4009879e-01
   1.9600000e+01   1.4086216e-01   1.4086294e-01   1.4088222e-01   1.4088170e-01   1.4094405e-01   1.4090227e-01   1.4097060e-01   1.4070997e-01   1.4037124e-01   1.3944826e-01
   1.9650000e+01   1.4015960e-01   1.4016039e-01   1.4017962e-01   1.4017923e-01   1.4024200e-01   1.4020164e-01   1.4027452e-01   1.4002144e-01   1.3970212e-01   1.3879977e-01
   1.9700000e+01   1.3946056e-01   1.3946134e-01   1.3948054e-01   1.3948026e-01   1.3954347e-01   1.3950442e-01   1.3958178e-01   1.3933588e-01   1.3903517e-01   1.3815315e-01
   1.9750000e+01   1.3876500e-01   1.3876578e-01   1.3878495e-01   1.3878476e-01   1.3884844e-01   1.3881059e-01   1.3889242e-01   1.3865324e-01   1.3837034e-01   1.3750825e-01
   1.9800000e+01   1.3807290e-01   1.3807369e-01   1.3809283e-01   1.3809273e-01   1.3815692e-01   1.3812014e-01   1.3820647e-01   1.3797349e-01   1.3770766e-01   1.3686497e-01
   1.9850000e+01   1.3738426e-01   1.3738505e-01   1.3740417e-01   1.3740414e-01   1.3746883e-01   1.3743306e-01   1.3752375e-01   1.3729677e-01   1.3704744e-01   1.3622367e-01
   1.9900000e+01   1.3669906e-01   1.3669984e-01   1.3671894e-01   1.3671898e-01   1.3678415e-01   1.3674936e-01   1.3684421e-01   1.3662308e-01   1.3638970e-01   1.3558446e-01
   1.9950000e+01   1.3601727e-01   1.3601805e-01   1.3603713e-01   1.3603724e-01   1.3610286e-01   1.3606901e-01   1.3616784e-01   1.3595244e-01   1.3573446e-01   1.3494739e-01
   2.0000000e+01   1.3533888e-01   1.3533966e-01   1.3535871e-01   1.3535889e-01   1.3542493e-01   1.3539201e-01   1.3549460e-01   1.3528484e-01   1.3508170e-01   1.3431251e-01


==> fig-SIR-Chain-InfAllNodes-Gil-A.txt <==
   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e-01   1.7789000e-01   1.6490000e-02   1.0900000e-03   1.2000000e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   4.0000000e-01   3.1820000e-01   5.8090000e-02   7.3000000e-03   6.7000000e-04   5.0000000e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   6.0000000e-01   4.2419000e-01   1.1463000e-01   2.1300000e-02   3.0800000e-03   4.2000000e-04   5.0000000e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00
   8.0000000e-01   5.0650000e-01   1.7706000e-01   4.3630000e-02   8.4600000e-03   1.3400000e-03   2.2000000e-04   3.0000000e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00
   1.0000000e+00   5.6967000e-01   2.3837000e-01   7.1980000e-02   1.6930000e-02   3.1900000e-03   5.7000000e-04   1.1000000e-04   1.0000000e-05   0.0000000e+00   0.0000000e+00
   1.2000000e+00   6.1803000e-01   2.9880000e-01   1.0625000e-01   2.9570000e-02   6.7300000e-03   1.2500000e-03   2.2000000e-04   4.0000000e-05   1.0000000e-05   0.0000000e+00
   1.4000000e+00   6.5332000e-01   3.5465000e-01   1.4406000e-01   4.6660000e-02   1.2100000e-02   2.5500000e-03   4.9000000e-04   5.0000000e-05   3.0000000e-05   0.0000000e+00
   1.6000000e+00   6.7857000e-01   4.0363000e-01   1.8446000e-01   6.6710000e-02   1.9630000e-02   4.8800000e-03   1.0900000e-03   1.0000000e-04   3.0000000e-05   0.0000000e+00
   1.8000000e+00   6.9627000e-01   4.4691000e-01   2.2447000e-01   9.0400000e-02   3.0300000e-02   8.4100000e-03   2.0100000e-03   3.6000000e-04   5.0000000e-05   0.0000000e+00
   2.0000000e+00   7.0578000e-01   4.8404000e-01   2.6354000e-01   1.1542000e-01   4.2820000e-02   1.3200000e-02   3.7100000e-03   8.5000000e-04   1.6000000e-04   0.0000000e+00
   2.2000000e+00   7.1103000e-01   5.1499000e-01   3.0156000e-01   1.4290000e-01   5.7790000e-02   1.9670000e-02   5.9100000e-03   1.5600000e-03   3.2000000e-04   5.0000000e-05
   2.4000000e+00   7.1308000e-01   5.4209000e-01   3.3661000e-01   1.7214000e-01   7.4240000e-02   2.7760000e-02   8.9600000e-03   2.6700000e-03   6.5000000e-04   1.2000000e-04
   2.6000000e+00   7.1320000e-01   5.6366000e-01   3.6990000e-01   2.0245000e-01   9.2910000e-02   3.7090000e-02   1.2880000e-02   3.9900000e-03   1.0800000e-03   2.3000000e-04
   2.8000000e+00   7.0946000e-01   5.8025000e-01   4.0056000e-01   2.3207000e-01   1.1379000e-01   4.8540000e-02   1.8150000e-02   5.9100000e-03   1.6500000e-03   4.4000000e-04
   3.0000000e+00   7.0299000e-01   5.9334000e-01   4.2656000e-01   2.6064000e-01   1.3589000e-01   6.0920000e-02   2.5000000e-02   8.6800000e-03   2.4800000e-03   8.3000000e-04
   3.2000000e+00   6.9577000e-01   6.0251000e-01   4.4865000e-01   2.8768000e-01   1.5812000e-01   7.5140000e-02   3.1970000e-02   1.2070000e-02   3.8600000e-03   1.2300000e-03
   3.4000000e+00   6.8748000e-01   6.0805000e-01   4.6928000e-01   3.1304000e-01   1.7992000e-01   9.0480000e-02   4.0810000e-02   1.5920000e-02   5.5100000e-03   1.7300000e-03
   3.6000000e+00   6.7820000e-01   6.1081000e-01   4.8570000e-01   3.3635000e-01   2.0314000e-01   1.0701000e-01   5.0370000e-02   2.0700000e-02   7.3000000e-03   2.6800000e-03
   3.8000000e+00   6.6829000e-01   6.1159000e-01   4.9883000e-01   3.5861000e-01   2.2506000e-01   1.2429000e-01   6.0660000e-02   2.6570000e-02   9.9700000e-03   3.7500000e-03
   4.0000000e+00   6.5718000e-01   6.1039000e-01   5.0903000e-01   3.7810000e-01   2.4644000e-01   1.4231000e-01   7.3340000e-02   3.3270000e-02   1.3480000e-02   5.0500000e-03
   4.2000000e+00   6.4661000e-01   6.0802000e-01   5.1742000e-01   3.9581000e-01   2.6830000e-01   1.5980000e-01   8.5300000e-02   4.0780000e-02   1.7370000e-02   6.5000000e-03
   4.4000000e+00   6.3581000e-01   6.0324000e-01   5.2328000e-01   4.1217000e-01   2.8838000e-01   1.7803000e-01   9.8990000e-02   4.9510000e-02   2.2170000e-02   8.9900000e-03
   4.6000000e+00   6.2462000e-01   5.9773000e-01   5.2639000e-01   4.2500000e-01   3.0665000e-01   1.9600000e-01   1.1340000e-01   5.8530000e-02   2.7610000e-02   1.1670000e-02
   4.8000000e+00   6.1343000e-01   5.9149000e-01   5.2890000e-01   4.3563000e-01   3.2299000e-01   2.1342000e-01   1.2736000e-01   6.8750000e-02   3.3670000e-02   1.5040000e-02
   5.0000000e+00   6.0192000e-01   5.8423000e-01   5.2948000e-01   4.4489000e-01   3.3904000e-01   2.2978000e-01   1.4230000e-01   7.9110000e-02   4.0420000e-02   1.9160000e-02
   5.2000000e+00   5.9098000e-01   5.7606000e-01   5.2784000e-01   4.5197000e-01   3.5328000e-01   2.4729000e-01   1.5631000e-01   9.0190000e-02   4.7600000e-02   2.3250000e-02
   5.4000000e+00   5.8003000e-01   5.6792000e-01   5.2659000e-01   4.5804000e-01   3.6548000e-01   2.6244000e-01   1.7095000e-01   1.0174000e-01   5.5480000e-02   2.7990000e-02
   5.6000000e+00   5.6932000e-01   5.5952000e-01   5.2334000e-01   4.6259000e-01   3.7601000e-01   2.7693000e-01   1.8526000e-01   1.1350000e-01   6.4020000e-02   3.3070000e-02
   5.8000000e+00   5.5829000e-01   5.5092000e-01   5.1972000e-01   4.6454000e-01   3.8554000e-01   2.9132000e-01   1.9894000e-01   1.2540000e-01   7.2530000e-02   3.9000000e-02
   6.0000000e+00   5.4774000e-01   5.4206000e-01   5.1452000e-01   4.6556000e-01   3.9356000e-01   3.0339000e-01   2.1324000e-01   1.3757000e-01   8.1750000e-02   4.5180000e-02
   6.2000000e+00   5.3670000e-01   5.3274000e-01   5.0938000e-01   4.6577000e-01   4.0003000e-01   3.1420000e-01   2.2675000e-01   1.5005000e-01   9.1830000e-02   5.1940000e-02
   6.4000000e+00   5.2629000e-01   5.2255000e-01   5.0353000e-01   4.6394000e-01   4.0544000e-01   3.2394000e-01   2.4000000e-01   1.6298000e-01   1.0183000e-01   5.8830000e-02
   6.6000000e+00   5.1595000e-01   5.1329000e-01   4.9647000e-01   4.6222000e-01   4.1012000e-01   3.3384000e-01   2.5095000e-01   1.7444000e-01   1.1194000e-01   6.6050000e-02
   6.8000000e+00   5.0591000e-01   5.0436000e-01   4.8913000e-01   4.5898000e-01   4.1270000e-01   3.4081000e-01   2.6151000e-01   1.8628000e-01   1.2229000e-01   7.3300000e-02
   7.0000000e+00   4.9610000e-01   4.9540000e-01   4.8255000e-01   4.5586000e-01   4.1386000e-01   3.4664000e-01   2.7121000e-01   1.9680000e-01   1.3259000e-01   8.1750000e-02
   7.2000000e+00   4.8693000e-01   4.8574000e-01   4.7455000e-01   4.5163000e-01   4.1442000e-01   3.5219000e-01   2.8028000e-01   2.0793000e-01   1.4278000e-01   9.0000000e-02
   7.4000000e+00   4.7755000e-01   4.7637000e-01   4.6673000e-01   4.4651000e-01   4.1400000e-01   3.5651000e-01   2.8896000e-01   2.1736000e-01   1.5253000e-01   9.8550000e-02
   7.6000000e+00   4.6789000e-01   4.6752000e-01   4.5939000e-01   4.4088000e-01   4.1245000e-01   3.6006000e-01   2.9626000e-01   2.2653000e-01   1.6241000e-01   1.0703000e-01
   7.8000000e+00   4.5835000e-01   4.5903000e-01   4.5118000e-01   4.3498000e-01   4.0973000e-01   3.6182000e-01   3.0332000e-01   2.3616000e-01   1.7241000e-01   1.1653000e-01
   8.0000000e+00   4.4932000e-01   4.4984000e-01   4.4363000e-01   4.2891000e-01   4.0691000e-01   3.6258000e-01   3.0864000e-01   2.4502000e-01   1.8160000e-01   1.2454000e-01
   8.2000000e+00   4.4033000e-01   4.4132000e-01   4.3605000e-01   4.2299000e-01   4.0432000e-01   3.6315000e-01   3.1328000e-01   2.5280000e-01   1.9116000e-01   1.3322000e-01
   8.4000000e+00   4.3224000e-01   4.3309000e-01   4.2834000e-01   4.1625000e-01   4.0023000e-01   3.6316000e-01   3.1583000e-01   2.5951000e-01   1.9933000e-01   1.4218000e-01
   8.6000000e+00   4.2395000e-01   4.2505000e-01   4.2048000e-01   4.0979000e-01   3.9624000e-01   3.6241000e-01   3.1839000e-01   2.6485000e-01   2.0712000e-01   1.5019000e-01
   8.8000000e+00   4.1524000e-01   4.1697000e-01   4.1325000e-01   4.0327000e-01   3.9226000e-01   3.6157000e-01   3.2058000e-01   2.6984000e-01   2.1478000e-01   1.5881000e-01
   9.0000000e+00   4.0684000e-01   4.0889000e-01   4.0552000e-01   3.9672000e-01   3.8750000e-01   3.5988000e-01   3.2207000e-01   2.7430000e-01   2.2123000e-01   1.6669000e-01
   9.2000000e+00   3.9824000e-01   4.0087000e-01   3.9817000e-01   3.9022000e-01   3.8259000e-01   3.5807000e-01   3.2277000e-01   2.7833000e-01   2.2742000e-01   1.7333000e-01
   9.4000000e+00   3.9082000e-01   3.9290000e-01   3.9042000e-01   3.8376000e-01   3.7715000e-01   3.5528000e-01   3.2257000e-01   2.8200000e-01   2.3305000e-01   1.8013000e-01
   9.6000000e+00   3.8315000e-01   3.8525000e-01   3.8347000e-01   3.7713000e-01   3.7230000e-01   3.5234000e-01   3.2206000e-01   2.8448000e-01   2.3789000e-01   1.8652000e-01
   9.8000000e+00   3.7534000e-01   3.7808000e-01   3.7668000e-01   3.7011000e-01   3.6689000e-01   3.4875000e-01   3.2126000e-01   2.8548000e-01   2.4197000e-01   1.9306000e-01
   1.0000000e+01   3.6825000e-01   3.7102000e-01   3.6920000e-01   3.6332000e-01   3.6093000e-01   3.4491000e-01   3.1978000e-01   2.8691000e-01   2.4574000e-01   1.9906000e-01
   1.0200000e+01   3.6085000e-01   3.6364000e-01   3.6189000e-01   3.5668000e-01   3.5517000e-01   3.4044000e-01   3.1767000e-01   2.8712000e-01   2.4863000e-01   2.0377000e-01
   1.0400000e+01   3.5340000e-01   3.5657000e-01   3.5503000e-01   3.4929000e-01   3.4922000e-01   3.3586000e-01   3.1542000e-01   2.8718000e-01   2.5065000e-01   2.0797000e-01
   1.0600000e+01   3.4647000e-01   3.4962000e-01   3.4817000e-01   3.4287000e-01   3.4324000e-01   3.3074000e-01   3.1224000e-01   2.8685000e-01   2.5279000e-01   2.1215000e-01
   1.0800000e+01   3.3908000e-01   3.4303000e-01   3.4116000e-01   3.3638000e-01   3.3761000e-01   3.2587000e-01   3.0925000e-01   2.8608000e-01   2.5441000e-01   2.1529000e-01
   1.1000000e+01   3.3209000e-01   3.3624000e-01   3.3454000e-01   3.2999000e-01   3.3122000e-01   3.2084000e-01   3.0614000e-01   2.8482000e-01   2.5600000e-01   2.1818000e-01
   1.1200000e+01   3.2605000e-01   3.2932000e-01   3.2803000e-01   3.2371000e-01   3.2515000e-01   3.1565000e-01   3.0241000e-01   2.8301000e-01   2.5613000e-01   2.2053000e-01
   1.1400000e+01   3.1954000e-01   3.2282000e-01   3.2136000e-01   3.1749000e-01   3.1843000e-01   3.1097000e-01   2.9862000e-01   2.8122000e-01   2.5670000e-01   2.2236000e-01
   1.1600000e+01   3.1333000e-01   3.1622000e-01   3.1529000e-01   3.1123000e-01   3.1229000e-01   3.0568000e-01   2.9471000e-01   2.7888000e-01   2.5684000e-01   2.2472000e-01
   1.1800000e+01   3.0690000e-01   3.0980000e-01   3.0877000e-01   3.0500000e-01   3.0646000e-01   3.0087000e-01   2.9044000e-01   2.7679000e-01   2.5639000e-01   2.2569000e-01
   1.2000000e+01   3.0037000e-01   3.0344000e-01   3.0249000e-01   2.9898000e-01   3.0065000e-01   2.9568000e-01   2.8644000e-01   2.7421000e-01   2.5554000e-01   2.2666000e-01
   1.2200000e+01   2.9448000e-01   2.9731000e-01   2.9648000e-01   2.9308000e-01   2.9499000e-01   2.9124000e-01   2.8230000e-01   2.7144000e-01   2.5434000e-01   2.2752000e-01
   1.2400000e+01   2.8855000e-01   2.9165000e-01   2.9077000e-01   2.8736000e-01   2.8900000e-01   2.8629000e-01   2.7817000e-01   2.6878000e-01   2.5265000e-01   2.2731000e-01
   1.2600000e+01   2.8262000e-01   2.8581000e-01   2.8535000e-01   2.8167000e-01   2.8327000e-01   2.8128000e-01   2.7346000e-01   2.6554000e-01   2.5080000e-01   2.2759000e-01
   1.2800000e+01   2.7720000e-01   2.8015000e-01   2.7973000e-01   2.7674000e-01   2.7797000e-01   2.7615000e-01   2.6860000e-01   2.6206000e-01   2.4854000e-01   2.2715000e-01
   1.3000000e+01   2.7177000e-01   2.7448000e-01   2.7402000e-01   2.7155000e-01   2.7211000e-01   2.7108000e-01   2.6464000e-01   2.5839000e-01   2.4640000e-01   2.2624000e-01
   1.3200000e+01   2.6649000e-01   2.6943000e-01   2.6834000e-01   2.6615000e-01   2.6660000e-01   2.6602000e-01   2.6025000e-01   2.5508000e-01   2.4418000e-01   2.2457000e-01
   1.3400000e+01   2.6094000e-01   2.6371000e-01   2.6305000e-01   2.6062000e-01   2.6153000e-01   2.6122000e-01   2.5582000e-01   2.5190000e-01   2.4151000e-01   2.2321000e-01
   1.3600000e+01   2.5608000e-01   2.5854000e-01   2.5796000e-01   2.5547000e-01   2.5652000e-01   2.5618000e-01   2.5136000e-01   2.4773000e-01   2.3875000e-01   2.2132000e-01
   1.3800000e+01   2.5123000e-01   2.5321000e-01   2.5276000e-01   2.5041000e-01   2.5171000e-01   2.5178000e-01   2.4625000e-01   2.4376000e-01   2.3570000e-01   2.1893000e-01
   1.4000000e+01   2.4641000e-01   2.4842000e-01   2.4775000e-01   2.4556000e-01   2.4675000e-01   2.4663000e-01   2.4138000e-01   2.3959000e-01   2.3240000e-01   2.1717000e-01
   1.4200000e+01   2.4139000e-01   2.4360000e-01   2.4301000e-01   2.4080000e-01   2.4190000e-01   2.4195000e-01   2.3707000e-01   2.3608000e-01   2.2937000e-01   2.1490000e-01
   1.4400000e+01   2.3667000e-01   2.3894000e-01   2.3815000e-01   2.3553000e-01   2.3719000e-01   2.3724000e-01   2.3266000e-01   2.3219000e-01   2.2596000e-01   2.1262000e-01
   1.4600000e+01   2.3220000e-01   2.3418000e-01   2.3340000e-01   2.3110000e-01   2.3236000e-01   2.3277000e-01   2.2827000e-01   2.2833000e-01   2.2288000e-01   2.1035000e-01
   1.4800000e+01   2.2784000e-01   2.2963000e-01   2.2864000e-01   2.2656000e-01   2.2794000e-01   2.2855000e-01   2.2386000e-01   2.2439000e-01   2.1940000e-01   2.0778000e-01
   1.5000000e+01   2.2320000e-01   2.2510000e-01   2.2415000e-01   2.2224000e-01   2.2347000e-01   2.2419000e-01   2.1964000e-01   2.2036000e-01   2.1603000e-01   2.0502000e-01
   1.5200000e+01   2.1885000e-01   2.2067000e-01   2.1948000e-01   2.1797000e-01   2.1907000e-01   2.1997000e-01   2.1540000e-01   2.1636000e-01   2.1230000e-01   2.0240000e-01
   1.5400000e+01   2.1486000e-01   2.1595000e-01   2.1506000e-01   2.1322000e-01   2.1505000e-01   2.1562000e-01   2.1127000e-01   2.1192000e-01   2.0894000e-01   1.9984000e-01
   1.5600000e+01   2.1055000e-01   2.1162000e-01   2.1081000e-01   2.0884000e-01   2.1090000e-01   2.1162000e-01   2.0713000e-01   2.0841000e-01   2.0546000e-01   1.9695000e-01
   1.5800000e+01   2.0631000e-01   2.0702000e-01   2.0637000e-01   2.0476000e-01   2.0694000e-01   2.0782000e-01   2.0313000e-01   2.0423000e-01   2.0223000e-01   1.9412000e-01
   1.6000000e+01   2.0210000e-01   2.0268000e-01   2.0233000e-01   2.0082000e-01   2.0284000e-01   2.0379000e-01   1.9946000e-01   2.0039000e-01   1.9911000e-01   1.9138000e-01
   1.6200000e+01   1.9832000e-01   1.9856000e-01   1.9814000e-01   1.9650000e-01   1.9879000e-01   1.9962000e-01   1.9586000e-01   1.9653000e-01   1.9563000e-01   1.8814000e-01
   1.6400000e+01   1.9446000e-01   1.9454000e-01   1.9450000e-01   1.9227000e-01   1.9464000e-01   1.9582000e-01   1.9224000e-01   1.9303000e-01   1.9214000e-01   1.8519000e-01
   1.6600000e+01   1.9059000e-01   1.9066000e-01   1.9079000e-01   1.8836000e-01   1.9102000e-01   1.9217000e-01   1.8863000e-01   1.8948000e-01   1.8855000e-01   1.8172000e-01
   1.6800000e+01   1.8668000e-01   1.8710000e-01   1.8692000e-01   1.8484000e-01   1.8705000e-01   1.8857000e-01   1.8481000e-01   1.8589000e-01   1.8529000e-01   1.7878000e-01
   1.7000000e+01   1.8319000e-01   1.8346000e-01   1.8331000e-01   1.8094000e-01   1.8337000e-01   1.8475000e-01   1.8094000e-01   1.8254000e-01   1.8203000e-01   1.7586000e-01
   1.7200000e+01   1.7942000e-01   1.7974000e-01   1.7970000e-01   1.7729000e-01   1.7986000e-01   1.8117000e-01   1.7747000e-01   1.7914000e-01   1.7835000e-01   1.7295000e-01
   1.7400000e+01   1.7576000e-01   1.7623000e-01   1.7604000e-01   1.7377000e-01   1.7622000e-01   1.7770000e-01   1.7375000e-01   1.7517000e-01   1.7486000e-01   1.7006000e-01
   1.7600000e+01   1.7226000e-01   1.7293000e-01   1.7262000e-01   1.6998000e-01   1.7300000e-01   1.7415000e-01   1.7037000e-01   1.7194000e-01   1.7169000e-01   1.6671000e-01
   1.7800000e+01   1.6864000e-01   1.6928000e-01   1.6902000e-01   1.6665000e-01   1.6964000e-01   1.7087000e-01   1.6679000e-01   1.6871000e-01   1.6865000e-01   1.6383000e-01
   1.8000000e+01   1.6545000e-01   1.6596000e-01   1.6591000e-01   1.6299000e-01   1.6589000e-01   1.6773000e-01   1.6344000e-01   1.6547000e-01   1.6530000e-01   1.6085000e-01
   1.8200000e+01   1.6227000e-01   1.6276000e-01   1.6256000e-01   1.6001000e-01   1.6246000e-01   1.6450000e-01   1.6025000e-01   1.6271000e-01   1.6203000e-01   1.5773000e-01
   1.8400000e+01   1.5916000e-01   1.5964000e-01   1.5926000e-01   1.5672000e-01   1.5910000e-01   1.6063000e-01   1.5684000e-01   1.5977000e-01   1.5876000e-01   1.5482000e-01
   1.8600000e+01   1.5609000e-01   1.5644000e-01   1.5628000e-01   1.5353000e-01   1.5605000e-01   1.5765000e-01   1.5361000e-01   1.5652000e-01   1.5563000e-01   1.5179000e-01
   1.8800000e+01   1.5285000e-01   1.5308000e-01   1.5319000e-01   1.5031000e-01   1.5312000e-01   1.5477000e-01   1.5047000e-01   1.5343000e-01   1.5276000e-01   1.4892000e-01
   1.9000000e+01   1.5019000e-01   1.5009000e-01   1.5020000e-01   1.4713000e-01   1.4999000e-01   1.5165000e-01   1.4756000e-01   1.5067000e-01   1.4971000e-01   1.4605000e-01
   1.9200000e+01   1.4732000e-01   1.4720000e-01   1.4700000e-01   1.4430000e-01   1.4670000e-01   1.4864000e-01   1.4421000e-01   1.4758000e-01   1.4685000e-01   1.4332000e-01
   1.9400000e+01   1.4429000e-01   1.4429000e-01   1.4422000e-01   1.4139000e-01   1.4381000e-01   1.4552000e-01   1.4128000e-01   1.4487000e-01   1.4369000e-01   1.4068000e-01
   1.9600000e+01   1.4146000e-01   1.4148000e-01   1.4124000e-01   1.3864000e-01   1.4071000e-01   1.4279000e-01   1.3836000e-01   1.4192000e-01   1.4082000e-01   1.3789000e-01
   1.9800000e+01   1.3876000e-01   1.3859000e-01   1.3837000e-01   1.3589000e-01   1.3835000e-01   1.3964000e-01   1.3573000e-01   1.3916000e-01   1.3787000e-01   1.3518000e-01
   2.0000000e+01   1.3620000e-01   1.3563000e-01   1.3574000e-01   1.3292000e-01   1.3578000e-01   1.3685000e-01   1.3310000e-01   1.3647000e-01   1.3476000e-01   1.3250000e-01


==> fig-SIR-Chain-SusAllNodes-DE-A.txt <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   5.0000000e-02   9.5135013e-01   9.9879493e-01   9.9997996e-01   9.9999978e-01   9.9999999e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-01   9.0530373e-01   9.9535207e-01   9.9984637e-01   9.9999627e-01   9.9999990e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.5000000e-01   8.6172155e-01   9.8991418e-01   9.9950273e-01   9.9998150e-01   9.9999945e-01   9.9999998e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e-01   8.2047160e-01   9.8270501e-01   9.9886830e-01   9.9994413e-01   9.9999777e-01   9.9999992e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5000000e-01   7.8142918e-01   9.7392938e-01   9.9787802e-01   9.9986930e-01   9.9999352e-01   9.9999973e-01   9.9999999e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.0000000e-01   7.4447612e-01   9.6377566e-01   9.9647934e-01   9.9974040e-01   9.9998461e-01   9.9999923e-01   9.9999997e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   3.5000000e-01   7.0950051e-01   9.5241686e-01   9.9463085e-01   9.9953968e-01   9.9996819e-01   9.9999816e-01   9.9999991e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e-01   6.7639669e-01   9.4001047e-01   9.9230268e-01   9.9924795e-01   9.9994074e-01   9.9999609e-01   9.9999978e-01   9.9999999e-01   1.0000000e+00   1.0000000e+00
   4.5000000e-01   6.4506447e-01   9.2670121e-01   9.8947307e-01   9.9884618e-01   9.9989797e-01   9.9999244e-01   9.9999952e-01   9.9999997e-01   1.0000000e+00   1.0000000e+00
   5.0000000e-01   6.1540886e-01   9.1262184e-01   9.8612744e-01   9.9831588e-01   9.9983484e-01   9.9998642e-01   9.9999904e-01   9.9999994e-01   1.0000000e+00   1.0000000e+00
   5.5000000e-01   5.8734027e-01   8.9789249e-01   9.8225946e-01   9.9763840e-01   9.9974574e-01   9.9997703e-01   9.9999821e-01   9.9999988e-01   9.9999999e-01   1.0000000e+00
   6.0000000e-01   5.6077390e-01   8.8262261e-01   9.7786873e-01   9.9679592e-01   9.9962448e-01   9.9996307e-01   9.9999687e-01   9.9999977e-01   9.9999998e-01   1.0000000e+00
   6.5000000e-01   5.3562921e-01   8.6691270e-01   9.7295888e-01   9.9577215e-01   9.9946434e-01   9.9994302e-01   9.9999478e-01   9.9999958e-01   9.9999997e-01   1.0000000e+00
   7.0000000e-01   5.1182976e-01   8.5085476e-01   9.6753726e-01   9.9455218e-01   9.9925827e-01   9.9991513e-01   9.9999163e-01   9.9999927e-01   9.9999994e-01   1.0000000e+00
   7.5000000e-01   4.8930394e-01   8.3452987e-01   9.6161763e-01   9.9312152e-01   9.9899874e-01   9.9987741e-01   9.9998706e-01   9.9999880e-01   9.9999990e-01   9.9999999e-01
   8.0000000e-01   4.6798394e-01   8.1801148e-01   9.5521674e-01   9.9146716e-01   9.9867798e-01   9.9982764e-01   9.9998062e-01   9.9999809e-01   9.9999983e-01   9.9999999e-01
   8.5000000e-01   4.4780515e-01   8.0136720e-01   9.4835251e-01   9.8957805e-01   9.9828814e-01   9.9976331e-01   9.9997177e-01   9.9999704e-01   9.9999972e-01   9.9999998e-01
   9.0000000e-01   4.2870618e-01   7.8465880e-01   9.4104400e-01   9.8744504e-01   9.9782133e-01   9.9968160e-01   9.9995984e-01   9.9999555e-01   9.9999956e-01   9.9999996e-01
   9.5000000e-01   4.1062873e-01   7.6794244e-01   9.3331152e-01   9.8506067e-01   9.9726976e-01   9.9957947e-01   9.9994407e-01   9.9999346e-01   9.9999932e-01   9.9999994e-01
   1.0000000e+00   3.9351828e-01   7.5126637e-01   9.2517919e-01   9.8241805e-01   9.9662554e-01   9.9945371e-01   9.9992359e-01   9.9999059e-01   9.9999897e-01   9.9999990e-01
   1.0500000e+00   3.7732380e-01   7.3467216e-01   9.1667330e-01   9.7951191e-01   9.9588066e-01   9.9930088e-01   9.9989744e-01   9.9998676e-01   9.9999848e-01   9.9999984e-01
   1.1000000e+00   3.6199649e-01   7.1819802e-01   9.0781960e-01   9.7633859e-01   9.9502750e-01   9.9911738e-01   9.9986455e-01   9.9998171e-01   9.9999780e-01   9.9999976e-01
   1.1500000e+00   3.4748983e-01   7.0187886e-01   8.9864322e-01   9.7289599e-01   9.9405884e-01   9.9889941e-01   9.9982368e-01   9.9997513e-01   9.9999687e-01   9.9999964e-01
   1.2000000e+00   3.3375952e-01   6.8574635e-01   8.8916874e-01   9.6918359e-01   9.9296790e-01   9.9864304e-01   9.9977347e-01   9.9996670e-01   9.9999563e-01   9.9999948e-01
   1.2500000e+00   3.2076346e-01   6.6982896e-01   8.7942011e-01   9.6520237e-01   9.9174835e-01   9.9834418e-01   9.9971243e-01   9.9995601e-01   9.9999399e-01   9.9999926e-01
   1.3000000e+00   3.0846171e-01   6.5415155e-01   8.6942208e-01   9.6095365e-01   9.9039432e-01   9.9799880e-01   9.9963895e-01   9.9994259e-01   9.9999184e-01   9.9999895e-01
   1.3500000e+00   2.9681803e-01   6.3873174e-01   8.5920190e-01   9.5644040e-01   9.8889970e-01   9.9760259e-01   9.9955134e-01   9.9992598e-01   9.9998909e-01   9.9999855e-01
   1.4000000e+00   2.8579796e-01   6.2358481e-01   8.4878592e-01   9.5166679e-01   9.8725890e-01   9.9715123e-01   9.9944781e-01   9.9990561e-01   9.9998558e-01   9.9999801e-01
   1.4500000e+00   2.7536847e-01   6.0872472e-01   8.3819910e-01   9.4663779e-01   9.8546701e-01   9.9664041e-01   9.9932645e-01   9.9988090e-01   9.9998118e-01   9.9999731e-01
   1.5000000e+00   2.6549790e-01   5.9416405e-01   8.2746504e-01   9.4135916e-01   9.8351979e-01   9.9606591e-01   9.9918523e-01   9.9985114e-01   9.9997569e-01   9.9999641e-01
   1.5500000e+00   2.5615603e-01   5.7991406e-01   8.1660597e-01   9.3583750e-01   9.8141368e-01   9.9542353e-01   9.9902201e-01   9.9981558e-01   9.9996891e-01   9.9999526e-01
   1.6000000e+00   2.4731401e-01   5.6598462e-01   8.0564274e-01   9.3008021e-01   9.7914581e-01   9.9470915e-01   9.9883454e-01   9.9977341e-01   9.9996060e-01   9.9999381e-01
   1.6500000e+00   2.3894442e-01   5.5238431e-01   7.9459485e-01   9.2409550e-01   9.7671398e-01   9.9391871e-01   9.9862046e-01   9.9972370e-01   9.9995049e-01   9.9999198e-01
   1.7000000e+00   2.3102113e-01   5.3911969e-01   7.8348240e-01   9.1789107e-01   9.7411626e-01   9.9304850e-01   9.9837745e-01   9.9966550e-01   9.9993829e-01   9.9998970e-01
   1.7500000e+00   2.2352100e-01   5.2619200e-01   7.7232649e-01   9.1147631e-01   9.7135081e-01   9.9209457e-01   9.9810307e-01   9.9959780e-01   9.9992366e-01   9.9998689e-01
   1.8000000e+00   2.1642238e-01   5.1360101e-01   7.6114678e-01   9.0486164e-01   9.6841640e-01   9.9105297e-01   9.9779479e-01   9.9951954e-01   9.9990627e-01   9.9998346e-01
   1.8500000e+00   2.0970440e-01   5.0134621e-01   7.4996169e-01   8.9805749e-01   9.6531241e-01   9.8991999e-01   9.9745006e-01   9.9942960e-01   9.9988573e-01   9.9997929e-01
   1.9000000e+00   2.0334697e-01   4.8942688e-01   7.3878837e-01   8.9107431e-01   9.6203877e-01   9.8869221e-01   9.9706631e-01   9.9932679e-01   9.9986163e-01   9.9997427e-01
   1.9500000e+00   1.9733077e-01   4.7784205e-01   7.2764272e-01   8.8392256e-01   9.5859601e-01   9.8736647e-01   9.9664099e-01   9.9920984e-01   9.9983349e-01   9.9996825e-01
   2.0000000e+00   1.9163728e-01   4.6659051e-01   7.1653939e-01   8.7661273e-01   9.5498524e-01   9.8593989e-01   9.9617149e-01   9.9907742e-01   9.9980080e-01   9.9996107e-01
   2.0500000e+00   1.8624875e-01   4.5567082e-01   7.0549175e-01   8.6915529e-01   9.5120815e-01   9.8440985e-01   9.9565523e-01   9.9892814e-01   9.9976302e-01   9.9995256e-01
   2.1000000e+00   1.8114821e-01   4.4508129e-01   6.9451195e-01   8.6156077e-01   9.4726702e-01   9.8277399e-01   9.9508960e-01   9.9876052e-01   9.9971954e-01   9.9994253e-01
   2.1500000e+00   1.7631946e-01   4.3481996e-01   6.8361094e-01   8.5383962e-01   9.4316466e-01   9.8103024e-01   9.9447201e-01   9.9857304e-01   9.9966974e-01   9.9993076e-01
   2.2000000e+00   1.7174729e-01   4.2488302e-01   6.7280116e-01   8.4600184e-01   9.3890332e-01   9.7917681e-01   9.9380015e-01   9.9836423e-01   9.9961292e-01   9.9991701e-01
   2.2500000e+00   1.6741877e-01   4.1526347e-01   6.6209396e-01   8.3805899e-01   9.3448603e-01   9.7721175e-01   9.9307149e-01   9.9813251e-01   9.9954840e-01   9.9990104e-01
   2.3000000e+00   1.6332179e-01   4.0595422e-01   6.5149913e-01   8.3002287e-01   9.2991651e-01   9.7513327e-01   9.9228342e-01   9.9787627e-01   9.9947545e-01   9.9988257e-01
   2.3500000e+00   1.5944461e-01   3.9694837e-01   6.4102572e-01   8.2190485e-01   9.2519873e-01   9.7293996e-01   9.9143349e-01   9.9759385e-01   9.9939331e-01   9.9986133e-01
   2.4000000e+00   1.5577586e-01   3.8823925e-01   6.3068200e-01   8.1371586e-01   9.2033688e-01   9.7063069e-01   9.9051934e-01   9.9728361e-01   9.9930117e-01   9.9983700e-01
   2.4500000e+00   1.5230457e-01   3.7982041e-01   6.2047554e-01   8.0546639e-01   9.1533538e-01   9.6820467e-01   9.8953873e-01   9.9694388e-01   9.9919818e-01   9.9980924e-01
   2.5000000e+00   1.4902011e-01   3.7168564e-01   6.1041314e-01   7.9716653e-01   9.1019891e-01   9.6566146e-01   9.8848957e-01   9.9657297e-01   9.9908345e-01   9.9977770e-01
   2.5500000e+00   1.4591227e-01   3.6382891e-01   6.0050084e-01   7.8882590e-01   9.0493238e-01   9.6300090e-01   9.8736985e-01   9.9616919e-01   9.9895605e-01   9.9974196e-01
   2.6000000e+00   1.4297120e-01   3.5624447e-01   5.9074396e-01   7.8045372e-01   8.9954092e-01   9.6022319e-01   9.8617772e-01   9.9573081e-01   9.9881501e-01   9.9970161e-01
   2.6500000e+00   1.4018743e-01   3.4892673e-01   5.8114707e-01   7.7205876e-01   8.9402992e-01   9.5732885e-01   9.8491143e-01   9.9525612e-01   9.9865931e-01   9.9965620e-01
   2.7000000e+00   1.3755187e-01   3.4187037e-01   5.7171397e-01   7.6364935e-01   8.8840499e-01   9.5431871e-01   9.8356937e-01   9.9474337e-01   9.9848791e-01   9.9960525e-01
   2.7500000e+00   1.3505583e-01   3.3506998e-01   5.6244810e-01   7.5523353e-01   8.8267177e-01   9.5119385e-01   9.8215005e-01   9.9419084e-01   9.9829971e-01   9.9954826e-01
   2.8000000e+00   1.3269183e-01   3.2851763e-01   5.5335420e-01   7.4682014e-01   8.7683512e-01   9.4795491e-01   9.8065222e-01   9.9359708e-01   9.9809370e-01   9.9948471e-01
   2.8500000e+00   1.3045358e-01   3.2220516e-01   5.4443459e-01   7.3841810e-01   8.7090127e-01   9.4460305e-01   9.7907442e-01   9.9296035e-01   9.9786878e-01   9.9941404e-01
   2.9000000e+00   1.2833499e-01   3.1612488e-01   5.3569089e-01   7.3003582e-01   8.6487666e-01   9.4113976e-01   9.7741531e-01   9.9227892e-01   9.9762380e-01   9.9933572e-01
   2.9500000e+00   1.2633013e-01   3.1026936e-01   5.2712444e-01   7.2168127e-01   8.5876762e-01   9.3756668e-01   9.7567370e-01   9.9155115e-01   9.9735762e-01   9.9924916e-01
   3.0000000e+00   1.2443324e-01   3.0463147e-01   5.1873633e-01   7.1336195e-01   8.5258040e-01   9.3388568e-01   9.7384864e-01   9.9077545e-01   9.9706909e-01   9.9915374e-01
   3.0500000e+00   1.2263873e-01   2.9920436e-01   5.1052739e-01   7.0508491e-01   8.4632115e-01   9.3009879e-01   9.7193932e-01   9.8995030e-01   9.9675705e-01   9.9904885e-01
   3.1000000e+00   1.2094116e-01   2.9398143e-01   5.0249818e-01   6.9685676e-01   8.3999594e-01   9.2620826e-01   9.6994513e-01   9.8907424e-01   9.9642033e-01   9.9893381e-01
   3.1500000e+00   1.1933528e-01   2.8895638e-01   4.9464901e-01   6.8868364e-01   8.3361071e-01   9.2221650e-01   9.6786564e-01   9.8814587e-01   9.9605775e-01   9.9880795e-01
   3.2000000e+00   1.1781597e-01   2.8412317e-01   4.8697991e-01   6.8057123e-01   8.2717135e-01   9.1812615e-01   9.6570059e-01   9.8716389e-01   9.9566814e-01   9.9867055e-01
   3.2500000e+00   1.1637830e-01   2.7947606e-01   4.7949065e-01   6.7252478e-01   8.2068362e-01   9.1394000e-01   9.6344992e-01   9.8612703e-01   9.9525030e-01   9.9852088e-01
   3.3000000e+00   1.1501750e-01   2.7500957e-01   4.7218076e-01   6.6454907e-01   8.1415322e-01   9.0966108e-01   9.6111375e-01   9.8503410e-01   9.9480303e-01   9.9835819e-01
   3.3500000e+00   1.1372895e-01   2.7071849e-01   4.6504949e-01   6.5664841e-01   8.0758572e-01   9.0529257e-01   9.5869238e-01   9.8388398e-01   9.9432512e-01   9.9818168e-01
   3.4000000e+00   1.1250821e-01   2.6659787e-01   4.5809585e-01   6.4882672e-01   8.0098662e-01   9.0083784e-01   9.5618628e-01   9.8267562e-01   9.9381538e-01   9.9799054e-01
   3.4500000e+00   1.1135151e-01   2.6264135e-01   4.5131926e-01   6.4108898e-01   7.9436110e-01   8.9629954e-01   9.5359578e-01   9.8140818e-01   9.9327277e-01   9.9778403e-01
   3.5000000e+00   1.1025593e-01   2.5884242e-01   4.4471781e-01   6.3343977e-01   7.8771505e-01   8.9168090e-01   9.5092128e-01   9.8008071e-01   9.9269617e-01   9.9756136e-01
   3.5500000e+00   1.0921866e-01   2.5519525e-01   4.3828899e-01   6.2588280e-01   7.8105442e-01   8.8698564e-01   9.4816344e-01   9.7869221e-01   9.9208438e-01   9.9732167e-01
   3.6000000e+00   1.0823694e-01   2.5169425e-01   4.3203027e-01   6.1842151e-01   7.7438494e-01   8.8221749e-01   9.4532302e-01   9.7724180e-01   9.9143623e-01   9.9706414e-01
   3.6500000e+00   1.0730807e-01   2.4833400e-01   4.2593915e-01   6.1105908e-01   7.6771211e-01   8.7738016e-01   9.4240094e-01   9.7572874e-01   9.9075059e-01   9.9678791e-01
   3.7000000e+00   1.0642943e-01   2.4510929e-01   4.2001311e-01   6.0379841e-01   7.6104121e-01   8.7247739e-01   9.3939822e-01   9.7415236e-01   9.9002641e-01   9.9649216e-01
   3.7500000e+00   1.0559844e-01   2.4201510e-01   4.1424967e-01   5.9664212e-01   7.5437728e-01   8.6751289e-01   9.3631603e-01   9.7251212e-01   9.8926264e-01   9.9617602e-01
   3.8000000e+00   1.0481258e-01   2.3904662e-01   4.0864633e-01   5.8959258e-01   7.4772515e-01   8.6249039e-01   9.3315565e-01   9.7080759e-01   9.8845829e-01   9.9583866e-01
   3.8500000e+00   1.0406942e-01   2.3619922e-01   4.0320058e-01   5.8265187e-01   7.4108940e-01   8.5741362e-01   9.2991852e-01   9.6903845e-01   9.8761242e-01   9.9547922e-01
   3.9000000e+00   1.0336655e-01   2.3346850e-01   3.9790995e-01   5.7582181e-01   7.3447439e-01   8.5228629e-01   9.2660617e-01   9.6720448e-01   9.8672412e-01   9.9509684e-01
   3.9500000e+00   1.0270165e-01   2.3085023e-01   3.9277196e-01   5.6910394e-01   7.2788427e-01   8.4711215e-01   9.2322030e-01   9.6530559e-01   9.8579253e-01   9.9469069e-01
   4.0000000e+00   1.0207245e-01   2.2834038e-01   3.8778412e-01   5.6249955e-01   7.2132293e-01   8.4189490e-01   9.1976270e-01   9.6334179e-01   9.8481685e-01   9.9425990e-01
   4.0500000e+00   1.0147675e-01   2.2593514e-01   3.8294396e-01   5.5600962e-01   7.1479405e-01   8.3663828e-01   9.1623532e-01   9.6131319e-01   9.8379629e-01   9.9380361e-01
   4.1000000e+00   1.0091239e-01   2.2363088e-01   3.7824902e-01   5.4963491e-01   7.0830108e-01   8.3134602e-01   9.1264023e-01   9.5922004e-01   9.8273012e-01   9.9332097e-01
   4.1500000e+00   1.0037731e-01   2.2142411e-01   3.7369683e-01   5.4337594e-01   7.0184728e-01   8.2602181e-01   9.0897957e-01   9.5706265e-01   9.8161768e-01   9.9281113e-01
   4.2000000e+00   9.9869992e-02   2.1931040e-01   3.6928454e-01   5.3723430e-01   6.9543647e-01   8.2066883e-01   9.0525491e-01   9.5484126e-01   9.8045845e-01   9.9227340e-01
   4.2500000e+00   9.9389299e-02   2.1728583e-01   3.6500863e-01   5.3121050e-01   6.8907238e-01   8.1529096e-01   9.0146834e-01   9.5255614e-01   9.7925181e-01   9.9170698e-01
   4.3000000e+00   9.8934073e-02   2.1534692e-01   3.6086562e-01   5.2530446e-01   6.8275840e-01   8.0989220e-01   8.9762221e-01   9.5020774e-01   9.7799711e-01   9.9111103e-01
   4.3500000e+00   9.8503175e-02   2.1349030e-01   3.5685210e-01   5.1951603e-01   6.7649776e-01   8.0447647e-01   8.9371890e-01   9.4779655e-01   9.7669377e-01   9.9048471e-01
   4.4000000e+00   9.8095481e-02   2.1171270e-01   3.5296475e-01   5.1384498e-01   6.7029345e-01   7.9904755e-01   8.8976080e-01   9.4532316e-01   9.7534130e-01   9.8982726e-01
   4.4500000e+00   9.7709888e-02   2.1001098e-01   3.4920037e-01   5.0829099e-01   6.6414831e-01   7.9360911e-01   8.8575033e-01   9.4278824e-01   9.7393926e-01   9.8913790e-01
   4.5000000e+00   9.7345308e-02   2.0838208e-01   3.4555582e-01   5.0285367e-01   6.5806498e-01   7.8816470e-01   8.8168991e-01   9.4019255e-01   9.7248730e-01   9.8841594e-01
   4.5500000e+00   9.7000672e-02   2.0682306e-01   3.4202804e-01   4.9753252e-01   6.5204591e-01   7.8271777e-01   8.7758199e-01   9.3753694e-01   9.7098514e-01   9.8766066e-01
   4.6000000e+00   9.6674925e-02   2.0533109e-01   3.3861410e-01   4.9232699e-01   6.4609337e-01   7.7727163e-01   8.7342903e-01   9.3482233e-01   9.6943257e-01   9.8687142e-01
   4.6500000e+00   9.6367035e-02   2.0390345e-01   3.3531112e-01   4.8723643e-01   6.4020941e-01   7.7182949e-01   8.6923350e-01   9.3204972e-01   9.6782944e-01   9.8604760e-01
   4.7000000e+00   9.6075981e-02   2.0253753e-01   3.3211634e-01   4.8226010e-01   6.3439593e-01   7.6639444e-01   8.6499792e-01   9.2922021e-01   9.6617568e-01   9.8518859e-01
   4.7500000e+00   9.5800765e-02   2.0123080e-01   3.2902706e-01   4.7739720e-01   6.2865462e-01   7.6096945e-01   8.6072478e-01   9.2633497e-01   9.6447130e-01   9.8429385e-01
   4.8000000e+00   9.5540403e-02   1.9998087e-01   3.2604071e-01   4.7264682e-01   6.2298699e-01   7.5555737e-01   8.5641662e-01   9.2339527e-01   9.6271638e-01   9.8336284e-01
   4.8500000e+00   9.5293929e-02   1.9878545e-01   3.2315477e-01   4.6800800e-01   6.1739434e-01   7.5016095e-01   8.5207600e-01   9.2040246e-01   9.6091106e-01   9.8239506e-01
   4.9000000e+00   9.5060394e-02   1.9764236e-01   3.2036683e-01   4.6347966e-01   6.1187782e-01   7.4478281e-01   8.4770547e-01   9.1735795e-01   9.5905557e-01   9.8139007e-01
   4.9500000e+00   9.4838869e-02   1.9654950e-01   3.1767457e-01   4.5906066e-01   6.0643835e-01   7.3942545e-01   8.4330761e-01   9.1426325e-01   9.5715019e-01   9.8034741e-01
   5.0000000e+00   9.4628681e-02   1.9550473e-01   3.1507557e-01   4.5474997e-01   6.0107699e-01   7.3409131e-01   8.3888485e-01   9.1111981e-01   9.5519525e-01   9.7926674e-01
   5.0500000e+00   9.4429905e-02   1.9450551e-01   3.1256670e-01   4.5054679e-01   5.9579562e-01   7.2878307e-01   8.3443920e-01   9.0792865e-01   9.5319098e-01   9.7814780e-01
   5.1000000e+00   9.4241914e-02   1.9355006e-01   3.1014506e-01   4.4644933e-01   5.9059508e-01   7.2350344e-01   8.2997345e-01   9.0469137e-01   9.5113770e-01   9.7699019e-01
   5.1500000e+00   9.4064038e-02   1.9263667e-01   3.0780786e-01   4.4245577e-01   5.8547602e-01   7.1825504e-01   8.2549036e-01   9.0140962e-01   9.4903582e-01   9.7579353e-01
   5.2000000e+00   9.3895648e-02   1.9176369e-01   3.0555243e-01   4.3856428e-01   5.8043903e-01   7.1304035e-01   8.2099265e-01   8.9808509e-01   9.4688577e-01   9.7455749e-01
   5.2500000e+00   9.3736158e-02   1.9092953e-01   3.0337616e-01   4.3477308e-01   5.7548460e-01   7.0786174e-01   8.1648296e-01   8.9471946e-01   9.4468806e-01   9.7328180e-01
   5.3000000e+00   9.3585022e-02   1.9013259e-01   3.0127651e-01   4.3108042e-01   5.7061314e-01   7.0272143e-01   8.1196385e-01   8.9131444e-01   9.4244323e-01   9.7196623e-01
   5.3500000e+00   9.3441735e-02   1.8937135e-01   2.9925105e-01   4.2748455e-01   5.6582498e-01   6.9762154e-01   8.0743783e-01   8.8787174e-01   9.4015190e-01   9.7061061e-01
   5.4000000e+00   9.3305835e-02   1.8864432e-01   2.9729740e-01   4.2398376e-01   5.6112034e-01   6.9256406e-01   8.0290734e-01   8.8439309e-01   9.3781472e-01   9.6921480e-01
   5.4500000e+00   9.3176898e-02   1.8795003e-01   2.9541329e-01   4.2057636e-01   5.5649941e-01   6.8755085e-01   7.9837474e-01   8.8088023e-01   9.3543242e-01   9.6777873e-01
   5.5000000e+00   9.3054546e-02   1.8728708e-01   2.9359653e-01   4.1726069e-01   5.5196224e-01   6.8258365e-01   7.9384234e-01   8.7733491e-01   9.3300576e-01   9.6630237e-01
   5.5500000e+00   9.2938438e-02   1.8665409e-01   2.9184498e-01   4.1403511e-01   5.4750883e-01   6.7766408e-01   7.8931237e-01   8.7375889e-01   9.3053556e-01   9.6478575e-01
   5.6000000e+00   9.2828277e-02   1.8604971e-01   2.9015662e-01   4.1089800e-01   5.4313908e-01   6.7279364e-01   7.8478699e-01   8.7015394e-01   9.2802270e-01   9.6322893e-01
   5.6500000e+00   9.2723805e-02   1.8547266e-01   2.8852950e-01   4.0784779e-01   5.3885282e-01   6.6797370e-01   7.8026830e-01   8.6652187e-01   9.2546811e-01   9.6163205e-01
   5.7000000e+00   9.2624809e-02   1.8492168e-01   2.8696173e-01   4.0488289e-01   5.3464979e-01   6.6320550e-01   7.7575832e-01   8.6286447e-01   9.2287278e-01   9.5999527e-01
   5.7500000e+00   9.2531112e-02   1.8439553e-01   2.8545154e-01   4.0200178e-01   5.3052964e-01   6.5849017e-01   7.7125903e-01   8.5918355e-01   9.2023775e-01   9.5831882e-01
   5.8000000e+00   9.2442584e-02   1.8389305e-01   2.8399720e-01   3.9920293e-01   5.2649194e-01   6.5382871e-01   7.6677230e-01   8.5548094e-01   9.1756409e-01   9.5660297e-01
   5.8500000e+00   9.2359131e-02   1.8341310e-01   2.8259710e-01   3.9648485e-01   5.2253619e-01   6.4922199e-01   7.6229997e-01   8.5175848e-01   9.1485297e-01   9.5484803e-01
   5.9000000e+00   9.2280705e-02   1.8295457e-01   2.8124970e-01   3.9384608e-01   5.1866178e-01   6.4467077e-01   7.5784380e-01   8.4801802e-01   9.1210559e-01   9.5305439e-01
   5.9500000e+00   9.2207126e-02   1.8251638e-01   2.7995340e-01   3.9128514e-01   5.1486818e-01   6.4017582e-01   7.5340548e-01   8.4426133e-01   9.0932310e-01   9.5122243e-01
   6.0000000e+00   9.2137272e-02   1.8209754e-01   2.7870589e-01   3.8880016e-01   5.1115549e-01   6.3573872e-01   7.4898684e-01   8.4048975e-01   9.0650623e-01   9.4935240e-01
   6.0500000e+00   9.2070913e-02   1.8169737e-01   2.7750534e-01   3.8638914e-01   5.0752292e-01   6.3136039e-01   7.4458982e-01   8.3670516e-01   9.0365616e-01   9.4744466e-01
   6.1000000e+00   9.2008014e-02   1.8131523e-01   2.7635014e-01   3.8405019e-01   5.0396950e-01   6.2704151e-01   7.4021629e-01   8.3290955e-01   9.0077417e-01   9.4549964e-01
   6.1500000e+00   9.1948520e-02   1.8095046e-01   2.7523869e-01   3.8178143e-01   5.0049427e-01   6.2278271e-01   7.3586802e-01   8.2910482e-01   8.9786154e-01   9.4351780e-01
   6.2000000e+00   9.1892365e-02   1.8060244e-01   2.7416944e-01   3.7958106e-01   4.9709625e-01   6.1858456e-01   7.3154672e-01   8.2529287e-01   8.9491957e-01   9.4149964e-01
   6.2500000e+00   9.1839466e-02   1.8027054e-01   2.7314091e-01   3.7744728e-01   4.9377447e-01   6.1444756e-01   7.2725402e-01   8.2147552e-01   8.9194955e-01   9.3944568e-01
   6.3000000e+00   9.1789724e-02   1.7995413e-01   2.7215164e-01   3.7537839e-01   4.9052796e-01   6.1037213e-01   7.2299145e-01   8.1765457e-01   8.8895277e-01   9.3735648e-01
   6.3500000e+00   9.1743026e-02   1.7965259e-01   2.7120024e-01   3.7337270e-01   4.8735574e-01   6.0635867e-01   7.1876049e-01   8.1383175e-01   8.8593054e-01   9.3523263e-01
   6.4000000e+00   9.1699245e-02   1.7936531e-01   2.7028535e-01   3.7142858e-01   4.8425684e-01   6.0240748e-01   7.1456253e-01   8.1000878e-01   8.8288415e-01   9.3307476e-01
   6.4500000e+00   9.1658238e-02   1.7909169e-01   2.6940565e-01   3.6954443e-01   4.8123029e-01   5.9851880e-01   7.1039887e-01   8.0618730e-01   8.7981492e-01   9.3088352e-01
   6.5000000e+00   9.1619845e-02   1.7883111e-01   2.6855990e-01   3.6771872e-01   4.7827511e-01   5.9469284e-01   7.0627075e-01   8.0236893e-01   8.7672416e-01   9.2865960e-01
   6.5500000e+00   9.1583893e-02   1.7858298e-01   2.6774688e-01   3.6594996e-01   4.7539032e-01   5.9092971e-01   7.0217932e-01   7.9855523e-01   8.7361318e-01   9.2640372e-01
   6.6000000e+00   9.1550195e-02   1.7834672e-01   2.6696541e-01   3.6423670e-01   4.7257495e-01   5.8722947e-01   6.9812566e-01   7.9474772e-01   8.7048331e-01   9.2411662e-01
   6.6500000e+00   9.1518545e-02   1.7812173e-01   2.6621438e-01   3.6257752e-01   4.6982801e-01   5.8359212e-01   6.9411076e-01   7.9094789e-01   8.6733586e-01   9.2179911e-01
   6.7000000e+00   9.1488726e-02   1.7790743e-01   2.6549270e-01   3.6097109e-01   4.6714853e-01   5.8001760e-01   6.9013553e-01   7.8715717e-01   8.6417215e-01   9.1945199e-01
   6.7500000e+00   9.1460504e-02   1.7770326e-01   2.6479936e-01   3.5941609e-01   4.6453552e-01   5.7650579e-01   6.8620082e-01   7.8337693e-01   8.6099353e-01   9.1707611e-01
   6.8000000e+00   9.1433628e-02   1.7750863e-01   2.6413337e-01   3.5791125e-01   4.6198801e-01   5.7305649e-01   6.8230738e-01   7.7960854e-01   8.5780132e-01   9.1467236e-01
   6.8500000e+00   9.1407837e-02   1.7732299e-01   2.6349379e-01   3.5645537e-01   4.5950501e-01   5.6966944e-01   6.7845589e-01   7.7585328e-01   8.5459687e-01   9.1224164e-01
   6.9000000e+00   9.1382849e-02   1.7714577e-01   2.6287974e-01   3.5504726e-01   4.5708555e-01   5.6634435e-01   6.7464696e-01   7.7211240e-01   8.5138150e-01   9.0978492e-01
   6.9500000e+00   9.1358372e-02   1.7697643e-01   2.6229037e-01   3.5368581e-01   4.5472863e-01   5.6308083e-01   6.7088111e-01   7.6838713e-01   8.4815657e-01   9.0730316e-01
   7.0000000e+00   9.1334169e-02   1.7681471e-01   2.6172465e-01   3.5236981e-01   4.5243332e-01   5.5987869e-01   6.6715898e-01   7.6467862e-01   8.4492326e-01   9.0479723e-01
   7.0500000e+00   9.1310429e-02   1.7666105e-01   2.6118106e-01   3.5109765e-01   4.5019859e-01   5.5673823e-01   6.6348169e-01   7.6098808e-01   8.4168253e-01   9.0226771e-01
   7.1000000e+00   9.1287405e-02   1.7651498e-01   2.6065887e-01   3.4986795e-01   4.4802312e-01   5.5365895e-01   6.5984984e-01   7.5731688e-01   8.3843579e-01   8.9971559e-01
   7.1500000e+00   9.1265309e-02   1.7637600e-01   2.6015741e-01   3.4867940e-01   4.4590559e-01   5.5064024e-01   6.5626393e-01   7.5366632e-01   8.3518449e-01   8.9714191e-01
   7.2000000e+00   9.1244325e-02   1.7624365e-01   2.5967599e-01   3.4753071e-01   4.4384471e-01   5.4768153e-01   6.5272445e-01   7.5003763e-01   8.3193001e-01   8.9454770e-01
   7.2500000e+00   9.1224602e-02   1.7611748e-01   2.5921398e-01   3.4642063e-01   4.4183921e-01   5.4478222e-01   6.4923182e-01   7.4643203e-01   8.2867372e-01   8.9193398e-01
   7.3000000e+00   9.1206258e-02   1.7599710e-01   2.5877071e-01   3.4534797e-01   4.3988786e-01   5.4194171e-01   6.4578642e-01   7.4285064e-01   8.2541696e-01   8.8930179e-01
   7.3500000e+00   9.1189379e-02   1.7588214e-01   2.5834554e-01   3.4431154e-01   4.3798946e-01   5.3915938e-01   6.4238858e-01   7.3929457e-01   8.2216102e-01   8.8665214e-01
   7.4000000e+00   9.1174019e-02   1.7577226e-01   2.5793783e-01   3.4331022e-01   4.3614283e-01   5.3643464e-01   6.3903863e-01   7.3576485e-01   8.1890718e-01   8.8398605e-01
   7.4500000e+00   9.1160200e-02   1.7566715e-01   2.5754696e-01   3.4234289e-01   4.3434680e-01   5.3376685e-01   6.3573680e-01   7.3226246e-01   8.1565665e-01   8.8130453e-01
   7.5000000e+00   9.1147912e-02   1.7556655e-01   2.5717230e-01   3.4140849e-01   4.3260027e-01   5.3115539e-01   6.3248331e-01   7.2878833e-01   8.1241064e-01   8.7860860e-01
   7.5500000e+00   9.1137114e-02   1.7547022e-01   2.5681324e-01   3.4050601e-01   4.3090212e-01   5.2859964e-01   6.2927833e-01   7.2534335e-01   8.0917032e-01   8.7589925e-01
   7.6000000e+00   9.1127731e-02   1.7537794e-01   2.5646917e-01   3.3963443e-01   4.2925130e-01   5.2609895e-01   6.2612200e-01   7.2192832e-01   8.0593680e-01   8.7317751e-01
   7.6500000e+00   9.1119659e-02   1.7528955e-01   2.5613949e-01   3.3879281e-01   4.2764676e-01   5.2365268e-01   6.2301439e-01   7.1854402e-01   8.0271120e-01   8.7044436e-01
   7.7000000e+00   9.1112759e-02   1.7520490e-01   2.5582362e-01   3.3798023e-01   4.2608749e-01   5.2126018e-01   6.1995555e-01   7.1519118e-01   7.9949457e-01   8.6770080e-01
   7.7500000e+00   9.1106862e-02   1.7512389e-01   2.5552097e-01   3.3719580e-01   4.2457249e-01   5.1892080e-01   6.1694548e-01   7.1187045e-01   7.9628794e-01   8.6494783e-01
   7.8000000e+00   9.1101766e-02   1.7504644e-01   2.5523096e-01   3.3643867e-01   4.2310082e-01   5.1663387e-01   6.1398414e-01   7.0858244e-01   7.9309231e-01   8.6218645e-01
   7.8500000e+00   9.1097238e-02   1.7497251e-01   2.5495302e-01   3.3570804e-01   4.2167153e-01   5.1439873e-01   6.1107144e-01   7.0532772e-01   7.8990864e-01   8.5941763e-01
   7.9000000e+00   9.1093012e-02   1.7490208e-01   2.5468660e-01   3.3500312e-01   4.2028373e-01   5.1221471e-01   6.0820726e-01   7.0210679e-01   7.8673787e-01   8.5664236e-01
   7.9500000e+00   9.1088791e-02   1.7483518e-01   2.5443113e-01   3.3432317e-01   4.1893654e-01   5.1008112e-01   6.0539142e-01   6.9892009e-01   7.8358088e-01   8.5386163e-01
   8.0000000e+00   9.1084246e-02   1.7477186e-01   2.5418608e-01   3.3366750e-01   4.1762911e-01   5.0799728e-01   6.0262371e-01   6.9576803e-01   7.8043853e-01   8.5107641e-01
   8.0500000e+00   9.1079015e-02   1.7471221e-01   2.5395090e-01   3.3303543e-01   4.1636062e-01   5.0596250e-01   5.9990388e-01   6.9265095e-01   7.7731167e-01   8.4828767e-01
   8.1000000e+00   9.1072705e-02   1.7465635e-01   2.5372507e-01   3.3242633e-01   4.1513028e-01   5.0397609e-01   5.9723163e-01   6.8956914e-01   7.7420108e-01   8.4549639e-01
   8.1500000e+00   9.1064895e-02   1.7460442e-01   2.5350806e-01   3.3183960e-01   4.1393731e-01   5.0203733e-01   5.9460661e-01   6.8652285e-01   7.7110751e-01   8.4270354e-01
   8.2000000e+00   9.1056252e-02   1.7455544e-01   2.5330031e-01   3.3127413e-01   4.1278057e-01   5.0014574e-01   5.9202896e-01   6.8351274e-01   7.6803178e-01   8.3990981e-01
   8.2500000e+00   9.1047638e-02   1.7450852e-01   2.5310200e-01   3.3072888e-01   4.1165886e-01   4.9830061e-01   5.8949869e-01   6.8053948e-01   7.6497478e-01   8.3711603e-01
   8.3000000e+00   9.1039190e-02   1.7446363e-01   2.5291259e-01   3.3020323e-01   4.1057125e-01   4.9650095e-01   5.8701538e-01   6.7760336e-01   7.6193738e-01   8.3432324e-01
   8.3500000e+00   9.1031030e-02   1.7442074e-01   2.5273152e-01   3.2969658e-01   4.0951681e-01   4.9474582e-01   5.8457860e-01   6.7470464e-01   7.5892040e-01   8.3153248e-01
   8.4000000e+00   9.1023264e-02   1.7437982e-01   2.5255830e-01   3.2920833e-01   4.0849468e-01   4.9303429e-01   5.8218793e-01   6.7184357e-01   7.5592467e-01   8.2874471e-01
   8.4500000e+00   9.1015984e-02   1.7434083e-01   2.5239246e-01   3.2873790e-01   4.0750396e-01   4.9136545e-01   5.7984293e-01   6.6902037e-01   7.5295093e-01   8.2596092e-01
   8.5000000e+00   9.1009263e-02   1.7430373e-01   2.5223356e-01   3.2828472e-01   4.0654381e-01   4.8973842e-01   5.7754316e-01   6.6623522e-01   7.4999992e-01   8.2318205e-01
   8.5500000e+00   9.1003160e-02   1.7426847e-01   2.5208120e-01   3.2784823e-01   4.0561340e-01   4.8815233e-01   5.7528819e-01   6.6348829e-01   7.4707233e-01   8.2040900e-01
   8.6000000e+00   9.0997716e-02   1.7423501e-01   2.5193499e-01   3.2742787e-01   4.0471190e-01   4.8660633e-01   5.7307755e-01   6.6077971e-01   7.4416882e-01   8.1764266e-01
   8.6500000e+00   9.0992959e-02   1.7420327e-01   2.5179461e-01   3.2702311e-01   4.0383853e-01   4.8509960e-01   5.7091080e-01   6.5810960e-01   7.4129002e-01   8.1488390e-01
   8.7000000e+00   9.0988899e-02   1.7417322e-01   2.5165973e-01   3.2663341e-01   4.0299249e-01   4.8363133e-01   5.6878748e-01   6.5547805e-01   7.3843651e-01   8.1213356e-01
   8.7500000e+00   9.0985529e-02   1.7414479e-01   2.5153008e-01   3.2625826e-01   4.0217305e-01   4.8220074e-01   5.6670712e-01   6.5288510e-01   7.3560884e-01   8.0939243e-01
   8.8000000e+00   9.0982828e-02   1.7411790e-01   2.5140541e-01   3.2589715e-01   4.0137944e-01   4.8080706e-01   5.6466925e-01   6.5033079e-01   7.3280753e-01   8.0666130e-01
   8.8500000e+00   9.0980758e-02   1.7409249e-01   2.5128550e-01   3.2554958e-01   4.0061096e-01   4.7944956e-01   5.6267339e-01   6.4781513e-01   7.3003307e-01   8.0394094e-01
   8.9000000e+00   9.0979266e-02   1.7406849e-01   2.5117017e-01   3.2521506e-01   3.9986690e-01   4.7812750e-01   5.6071906e-01   6.4533810e-01   7.2728590e-01   8.0123206e-01
   8.9500000e+00   9.0978282e-02   1.7404581e-01   2.5105926e-01   3.2489312e-01   3.9914657e-01   4.7684019e-01   5.5880577e-01   6.4289966e-01   7.2456643e-01   7.9853537e-01
   9.0000000e+00   9.0977719e-02   1.7402437e-01   2.5095265e-01   3.2458330e-01   3.9844932e-01   4.7558694e-01   5.5693303e-01   6.4049973e-01   7.2187503e-01   7.9585156e-01
   9.0500000e+00   9.0977477e-02   1.7400408e-01   2.5085026e-01   3.2428514e-01   3.9777449e-01   4.7436710e-01   5.5510035e-01   6.3813821e-01   7.1921206e-01   7.9318127e-01
   9.1000000e+00   9.0977436e-02   1.7398485e-01   2.5075202e-01   3.2399820e-01   3.9712146e-01   4.7318002e-01   5.5330721e-01   6.3581498e-01   7.1657781e-01   7.9052512e-01
   9.1500000e+00   9.0977465e-02   1.7396659e-01   2.5065791e-01   3.2372204e-01   3.9648962e-01   4.7202509e-01   5.5155312e-01   6.3352990e-01   7.1397256e-01   7.8788373e-01
   9.2000000e+00   9.0977412e-02   1.7394920e-01   2.5056793e-01   3.2345624e-01   3.9587839e-01   4.7090170e-01   5.4983754e-01   6.3128277e-01   7.1139653e-01   7.8525765e-01
   9.2500000e+00   9.0977111e-02   1.7393256e-01   2.5048212e-01   3.2320039e-01   3.9528718e-01   4.6980927e-01   5.4815998e-01   6.2907341e-01   7.0884994e-01   7.8264743e-01
   9.3000000e+00   9.0976382e-02   1.7391658e-01   2.5040055e-01   3.2295410e-01   3.9471545e-01   4.6874726e-01   5.4651989e-01   6.2690158e-01   7.0633294e-01   7.8005360e-01
   9.3500000e+00   9.0975025e-02   1.7390113e-01   2.5032331e-01   3.2271697e-01   3.9416267e-01   4.6771512e-01   5.4491675e-01   6.2476702e-01   7.0384566e-01   7.7747665e-01
   9.4000000e+00   9.0972828e-02   1.7388611e-01   2.5025054e-01   3.2248862e-01   3.9362832e-01   4.6671233e-01   5.4335003e-01   6.2266947e-01   7.0138819e-01   7.7491705e-01
   9.4500000e+00   9.0969647e-02   1.7387141e-01   2.5018204e-01   3.2226867e-01   3.9311185e-01   4.6573836e-01   5.4181924e-01   6.2060866e-01   6.9896065e-01   7.7237525e-01
   9.5000000e+00   9.0966223e-02   1.7385710e-01   2.5011443e-01   3.2205674e-01   3.9261216e-01   4.6479222e-01   5.4032437e-01   6.1858485e-01   6.9656357e-01   7.6985177e-01
   9.5500000e+00   9.0962816e-02   1.7384324e-01   2.5004740e-01   3.2185264e-01   3.9212869e-01   4.6387309e-01   5.3886484e-01   6.1659783e-01   6.9419719e-01   7.6734720e-01
   9.6000000e+00   9.0959469e-02   1.7382987e-01   2.4998159e-01   3.2165623e-01   3.9166106e-01   4.6298027e-01   5.3743990e-01   6.1464721e-01   6.9186164e-01   7.6486205e-01
   9.6500000e+00   9.0956220e-02   1.7381700e-01   2.4991756e-01   3.2146735e-01   3.9120888e-01   4.6211307e-01   5.3604880e-01   6.1273262e-01   6.8955700e-01   7.6239685e-01
   9.7000000e+00   9.0953104e-02   1.7380466e-01   2.4985582e-01   3.2128585e-01   3.9077178e-01   4.6127081e-01   5.3469084e-01   6.1085368e-01   6.8728335e-01   7.5995207e-01
   9.7500000e+00   9.0950150e-02   1.7379286e-01   2.4979681e-01   3.2111157e-01   3.9034938e-01   4.6045284e-01   5.3336531e-01   6.0901000e-01   6.8504075e-01   7.5752818e-01
   9.8000000e+00   9.0947386e-02   1.7378161e-01   2.4974093e-01   3.2094435e-01   3.8994130e-01   4.5965853e-01   5.3207152e-01   6.0720121e-01   6.8282925e-01   7.5512561e-01
   9.8500000e+00   9.0944831e-02   1.7377093e-01   2.4968849e-01   3.2078402e-01   3.8954719e-01   4.5888723e-01   5.3080882e-01   6.0542692e-01   6.8064889e-01   7.5274479e-01
   9.9000000e+00   9.0942505e-02   1.7376081e-01   2.4963974e-01   3.2063040e-01   3.8916666e-01   4.5813836e-01   5.2957654e-01   6.0368674e-01   6.7849967e-01   7.5038611e-01
   9.9500000e+00   9.0940420e-02   1.7375126e-01   2.4959489e-01   3.2048332e-01   3.8879934e-01   4.5741131e-01   5.2837407e-01   6.0198031e-01   6.7638160e-01   7.4804993e-01
   1.0000000e+01   9.0938585e-02   1.7374227e-01   2.4955406e-01   3.2034259e-01   3.8844489e-01   4.5670550e-01   5.2720078e-01   6.0030722e-01   6.7429465e-01   7.4573661e-01
   1.0050000e+01   9.0937006e-02   1.7373385e-01   2.4951732e-01   3.2020803e-01   3.8810294e-01   4.5602039e-01   5.2605607e-01   5.9866710e-01   6.7223880e-01   7.4344646e-01
   1.0100000e+01   9.0935682e-02   1.7372597e-01   2.4948470e-01   3.2007944e-01   3.8777312e-01   4.5535542e-01   5.2493936e-01   5.9705956e-01   6.7021400e-01   7.4117979e-01
   1.0150000e+01   9.0934611e-02   1.7371863e-01   2.4945612e-01   3.1995664e-01   3.8745508e-01   4.5471008e-01   5.2385010e-01   5.9548421e-01   6.6822018e-01   7.3893687e-01
   1.0200000e+01   9.0933785e-02   1.7371180e-01   2.4943148e-01   3.1983941e-01   3.8714847e-01   4.5408383e-01   5.2278773e-01   5.9394067e-01   6.6625727e-01   7.3671796e-01
   1.0250000e+01   9.0933192e-02   1.7370547e-01   2.4941059e-01   3.1972756e-01   3.8685294e-01   4.5347620e-01   5.2175172e-01   5.9242854e-01   6.6432516e-01   7.3452328e-01
   1.0300000e+01   9.0932815e-02   1.7369961e-01   2.4939321e-01   3.1962087e-01   3.8656814e-01   4.5288671e-01   5.2074156e-01   5.9094744e-01   6.6242375e-01   7.3235304e-01
   1.0350000e+01   9.0932635e-02   1.7369419e-01   2.4937905e-01   3.1951914e-01   3.8629372e-01   4.5231488e-01   5.1975675e-01   5.8949698e-01   6.6055290e-01   7.3020743e-01
   1.0400000e+01   9.0932626e-02   1.7368918e-01   2.4936772e-01   3.1942213e-01   3.8602934e-01   4.5176027e-01   5.1879682e-01   5.8807677e-01   6.5871247e-01   7.2808661e-01
   1.0450000e+01   9.0932760e-02   1.7368454e-01   2.4935882e-01   3.1932964e-01   3.8577467e-01   4.5122246e-01   5.1786129e-01   5.8668641e-01   6.5690231e-01   7.2599071e-01
   1.0500000e+01   9.0933004e-02   1.7368024e-01   2.4935183e-01   3.1924142e-01   3.8552935e-01   4.5070103e-01   5.1694974e-01   5.8532552e-01   6.5512224e-01   7.2391984e-01
   1.0550000e+01   9.0933321e-02   1.7367622e-01   2.4934621e-01   3.1915726e-01   3.8529306e-01   4.5019557e-01   5.1606172e-01   5.8399370e-01   6.5337206e-01   7.2187410e-01
   1.0600000e+01   9.0933669e-02   1.7367243e-01   2.4934135e-01   3.1907690e-01   3.8506547e-01   4.4970571e-01   5.1519684e-01   5.8269055e-01   6.5165157e-01   7.1985356e-01
   1.0650000e+01   9.0934003e-02   1.7366884e-01   2.4933656e-01   3.1900011e-01   3.8484623e-01   4.4923109e-01   5.1435469e-01   5.8141569e-01   6.4996055e-01   7.1785825e-01
   1.0700000e+01   9.0934273e-02   1.7366538e-01   2.4933111e-01   3.1892665e-01   3.8463504e-01   4.4877134e-01   5.1353489e-01   5.8016872e-01   6.4829875e-01   7.1588820e-01
   1.0750000e+01   9.0934425e-02   1.7366199e-01   2.4932419e-01   3.1885626e-01   3.8443155e-01   4.4832614e-01   5.1273710e-01   5.7894924e-01   6.4666592e-01   7.1394341e-01
   1.0800000e+01   9.0934400e-02   1.7365861e-01   2.4931493e-01   3.1878869e-01   3.8423545e-01   4.4789517e-01   5.1196096e-01   5.7775685e-01   6.4506180e-01   7.1202385e-01
   1.0850000e+01   9.0934137e-02   1.7365518e-01   2.4930241e-01   3.1872368e-01   3.8404641e-01   4.4747813e-01   5.1120615e-01   5.7659117e-01   6.4348609e-01   7.1012946e-01
   1.0900000e+01   9.0933567e-02   1.7365162e-01   2.4928564e-01   3.1866096e-01   3.8386413e-01   4.4707474e-01   5.1047236e-01   5.7545178e-01   6.4193848e-01   7.0826019e-01
   1.0950000e+01   9.0932622e-02   1.7364786e-01   2.4926356e-01   3.1860027e-01   3.8368828e-01   4.4668471e-01   5.0975931e-01   5.7433830e-01   6.4041868e-01   7.0641593e-01
   1.1000000e+01   9.0931360e-02   1.7364395e-01   2.4923686e-01   3.1854143e-01   3.8351618e-01   4.4630728e-01   5.0906641e-01   5.7325055e-01   6.3892656e-01   7.0459676e-01
   1.1050000e+01   9.0930089e-02   1.7364016e-01   2.4920966e-01   3.1848451e-01   3.8334272e-01   4.4594090e-01   5.0839258e-01   5.7218864e-01   6.3746238e-01   7.0280313e-01
   1.1100000e+01   9.0928836e-02   1.7363650e-01   2.4918250e-01   3.1842946e-01   3.8316940e-01   4.4558539e-01   5.0773730e-01   5.7115196e-01   6.3602580e-01   7.0103499e-01
   1.1150000e+01   9.0927612e-02   1.7363298e-01   2.4915568e-01   3.1837623e-01   3.8299789e-01   4.4524059e-01   5.0710014e-01   5.7013992e-01   6.3461647e-01   6.9929228e-01
   1.1200000e+01   9.0926426e-02   1.7362959e-01   2.4912948e-01   3.1832476e-01   3.8282972e-01   4.4490638e-01   5.0648066e-01   5.6915195e-01   6.3323402e-01   6.9757492e-01
   1.1250000e+01   9.0925288e-02   1.7362633e-01   2.4910415e-01   3.1827501e-01   3.8266625e-01   4.4458260e-01   5.0587842e-01   5.6818746e-01   6.3187811e-01   6.9588284e-01
   1.1300000e+01   9.0924205e-02   1.7362320e-01   2.4907992e-01   3.1822691e-01   3.8250871e-01   4.4426910e-01   5.0529301e-01   5.6724592e-01   6.3054839e-01   6.9421594e-01
   1.1350000e+01   9.0923185e-02   1.7362018e-01   2.4905698e-01   3.1818044e-01   3.8235819e-01   4.4396574e-01   5.0472401e-01   5.6632679e-01   6.2924451e-01   6.9257413e-01
   1.1400000e+01   9.0922232e-02   1.7361729e-01   2.4903550e-01   3.1813553e-01   3.8221563e-01   4.4367236e-01   5.0417102e-01   5.6542955e-01   6.2796613e-01   6.9095731e-01
   1.1450000e+01   9.0921353e-02   1.7361451e-01   2.4901563e-01   3.1809215e-01   3.8208180e-01   4.4338880e-01   5.0363367e-01   5.6455369e-01   6.2671290e-01   6.8936537e-01
   1.1500000e+01   9.0920550e-02   1.7361185e-01   2.4899748e-01   3.1805026e-01   3.8195736e-01   4.4311490e-01   5.0311155e-01   5.6369875e-01   6.2548449e-01   6.8779820e-01
   1.1550000e+01   9.0919827e-02   1.7360929e-01   2.4898115e-01   3.1800982e-01   3.8184281e-01   4.4285050e-01   5.0260432e-01   5.6286424e-01   6.2428056e-01   6.8625567e-01
   1.1600000e+01   9.0919185e-02   1.7360685e-01   2.4896668e-01   3.1797079e-01   3.8173848e-01   4.4259543e-01   5.0211159e-01   5.6204973e-01   6.2310077e-01   6.8473766e-01
   1.1650000e+01   9.0918624e-02   1.7360451e-01   2.4895413e-01   3.1793314e-01   3.8164459e-01   4.4234951e-01   5.0163304e-01   5.6125476e-01   6.2194479e-01   6.8324402e-01
   1.1700000e+01   9.0918146e-02   1.7360228e-01   2.4894349e-01   3.1789683e-01   3.8156120e-01   4.4211259e-01   5.0116831e-01   5.6047894e-01   6.2081230e-01   6.8177463e-01
   1.1750000e+01   9.0917748e-02   1.7360014e-01   2.4893474e-01   3.1786184e-01   3.8148821e-01   4.4188448e-01   5.0071707e-01   5.5972184e-01   6.1970297e-01   6.8032932e-01
   1.1800000e+01   9.0917428e-02   1.7359811e-01   2.4892785e-01   3.1782813e-01   3.8142539e-01   4.4166500e-01   5.0027900e-01   5.5898309e-01   6.1861647e-01   6.7890794e-01
   1.1850000e+01   9.0917183e-02   1.7359616e-01   2.4892273e-01   3.1779569e-01   3.8137236e-01   4.4145397e-01   4.9985380e-01   5.5826233e-01   6.1755248e-01   6.7751033e-01
   1.1900000e+01   9.0917009e-02   1.7359431e-01   2.4891928e-01   3.1776449e-01   3.8132860e-01   4.4125121e-01   4.9944116e-01   5.5755919e-01   6.1651068e-01   6.7613631e-01
   1.1950000e+01   9.0916900e-02   1.7359255e-01   2.4891738e-01   3.1773451e-01   3.8129342e-01   4.4105653e-01   4.9904079e-01   5.5687334e-01   6.1549076e-01   6.7478572e-01
   1.2000000e+01   9.0916850e-02   1.7359087e-01   2.4891686e-01   3.1770572e-01   3.8126601e-01   4.4086973e-01   4.9865242e-01   5.5620447e-01   6.1449240e-01   6.7345836e-01
   1.2050000e+01   9.0916851e-02   1.7358928e-01   2.4891756e-01   3.1767812e-01   3.8124540e-01   4.4069063e-01   4.9827576e-01   5.5555227e-01   6.1351530e-01   6.7215404e-01
   1.2100000e+01   9.0916896e-02   1.7358776e-01   2.4891925e-01   3.1765169e-01   3.8123047e-01   4.4051902e-01   4.9791056e-01   5.5491645e-01   6.1255913e-01   6.7087257e-01
   1.2150000e+01   9.0916974e-02   1.7358632e-01   2.4892170e-01   3.1762641e-01   3.8121998e-01   4.4035471e-01   4.9755657e-01   5.5429674e-01   6.1162361e-01   6.6961374e-01
   1.2200000e+01   9.0917075e-02   1.7358496e-01   2.4892465e-01   3.1760227e-01   3.8121251e-01   4.4019749e-01   4.9721355e-01   5.5369289e-01   6.1070841e-01   6.6837733e-01
   1.2250000e+01   9.0917189e-02   1.7358367e-01   2.4892780e-01   3.1757927e-01   3.8120651e-01   4.4004715e-01   4.9688127e-01   5.5310467e-01   6.0981325e-01   6.6716314e-01
   1.2300000e+01   9.0917302e-02   1.7358244e-01   2.4893084e-01   3.1755740e-01   3.8120029e-01   4.3990349e-01   4.9655950e-01   5.5253185e-01   6.0893782e-01   6.6597094e-01
   1.2350000e+01   9.0917401e-02   1.7358128e-01   2.4893343e-01   3.1753665e-01   3.8119199e-01   4.3976630e-01   4.9624803e-01   5.5197424e-01   6.0808183e-01   6.6480048e-01
   1.2400000e+01   9.0917471e-02   1.7358018e-01   2.4893518e-01   3.1751703e-01   3.8117963e-01   4.3963535e-01   4.9594666e-01   5.5143163e-01   6.0724499e-01   6.6365154e-01
   1.2450000e+01   9.0917498e-02   1.7357914e-01   2.4893570e-01   3.1749854e-01   3.8116107e-01   4.3951043e-01   4.9565521e-01   5.5090387e-01   6.0642699e-01   6.6252386e-01
   1.2500000e+01   9.0917464e-02   1.7357816e-01   2.4893456e-01   3.1748117e-01   3.8113403e-01   4.3939132e-01   4.9537349e-01   5.5039079e-01   6.0562757e-01   6.6141720e-01
   1.2550000e+01   9.0917353e-02   1.7357722e-01   2.4893132e-01   3.1746493e-01   3.8109607e-01   4.3927779e-01   4.9510132e-01   5.4989226e-01   6.0484642e-01   6.6033128e-01
   1.2600000e+01   9.0917145e-02   1.7357634e-01   2.4892547e-01   3.1744984e-01   3.8104462e-01   4.3916962e-01   4.9483855e-01   5.4940816e-01   6.0408327e-01   6.5926586e-01
   1.2650000e+01   9.0916821e-02   1.7357550e-01   2.4891653e-01   3.1743589e-01   3.8097697e-01   4.3906657e-01   4.9458503e-01   5.4893839e-01   6.0333783e-01   6.5822064e-01
   1.2700000e+01   9.0916405e-02   1.7357470e-01   2.4890512e-01   3.1742297e-01   3.8089599e-01   4.3896843e-01   4.9433428e-01   5.4848249e-01   6.0260862e-01   6.5719645e-01
   1.2750000e+01   9.0915991e-02   1.7357394e-01   2.4889366e-01   3.1741075e-01   3.8081376e-01   4.3887483e-01   4.9407407e-01   5.4803944e-01   6.0189300e-01   6.5619515e-01
   1.2800000e+01   9.0915585e-02   1.7357321e-01   2.4888234e-01   3.1739913e-01   3.8073156e-01   4.3878524e-01   4.9380773e-01   5.4760883e-01   6.0119119e-01   6.5521595e-01
   1.2850000e+01   9.0915188e-02   1.7357251e-01   2.4887123e-01   3.1738803e-01   3.8065017e-01   4.3869917e-01   4.9353887e-01   5.4719033e-01   6.0050354e-01   6.5425799e-01
   1.2900000e+01   9.0914804e-02   1.7357184e-01   2.4886041e-01   3.1737737e-01   3.8057030e-01   4.3861615e-01   4.9327084e-01   5.4678359e-01   5.9983032e-01   6.5332048e-01
   1.2950000e+01   9.0914434e-02   1.7357119e-01   2.4884996e-01   3.1736708e-01   3.8049258e-01   4.3853576e-01   4.9300670e-01   5.4638829e-01   5.9917178e-01   6.5240266e-01
   1.3000000e+01   9.0914080e-02   1.7357056e-01   2.4883993e-01   3.1735708e-01   3.8041760e-01   4.3845761e-01   4.9274926e-01   5.4600415e-01   5.9852814e-01   6.5150379e-01
   1.3050000e+01   9.0913744e-02   1.7356996e-01   2.4883038e-01   3.1734733e-01   3.8034589e-01   4.3838132e-01   4.9250105e-01   5.4563086e-01   5.9789958e-01   6.5062320e-01
   1.3100000e+01   9.0913427e-02   1.7356937e-01   2.4882135e-01   3.1733777e-01   3.8027791e-01   4.3830659e-01   4.9226430e-01   5.4526817e-01   5.9728624e-01   6.4976026e-01
   1.3150000e+01   9.0913131e-02   1.7356881e-01   2.4881289e-01   3.1732834e-01   3.8021407e-01   4.3823310e-01   4.9204101e-01   5.4491582e-01   5.9668823e-01   6.4891437e-01
   1.3200000e+01   9.0912856e-02   1.7356826e-01   2.4880504e-01   3.1731901e-01   3.8015469e-01   4.3816061e-01   4.9183287e-01   5.4457358e-01   5.9610563e-01   6.4808497e-01
   1.3250000e+01   9.0912603e-02   1.7356772e-01   2.4879782e-01   3.1730973e-01   3.8010007e-01   4.3808888e-01   4.9164133e-01   5.4424123e-01   5.9553846e-01   6.4727156e-01
   1.3300000e+01   9.0912373e-02   1.7356720e-01   2.4879125e-01   3.1730048e-01   3.8005042e-01   4.3801773e-01   4.9146753e-01   5.4391856e-01   5.9498675e-01   6.4647366e-01
   1.3350000e+01   9.0912166e-02   1.7356670e-01   2.4878534e-01   3.1729122e-01   3.8000590e-01   4.3794699e-01   4.9131236e-01   5.4360540e-01   5.9445044e-01   6.4569084e-01
   1.3400000e+01   9.0911982e-02   1.7356620e-01   2.4878010e-01   3.1728194e-01   3.7996660e-01   4.3787654e-01   4.9117643e-01   5.4330156e-01   5.9392948e-01   6.4492273e-01
   1.3450000e+01   9.0911821e-02   1.7356572e-01   2.4877554e-01   3.1727262e-01   3.7993256e-01   4.3780629e-01   4.9106008e-01   5.4300691e-01   5.9342375e-01   6.4416897e-01
   1.3500000e+01   9.0911683e-02   1.7356525e-01   2.4877164e-01   3.1726325e-01   3.7990376e-01   4.3773617e-01   4.9096337e-01   5.4272129e-01   5.9293313e-01   6.4342927e-01
   1.3550000e+01   9.0911567e-02   1.7356478e-01   2.4876840e-01   3.1725383e-01   3.7988009e-01   4.3766618e-01   4.9088610e-01   5.4244460e-01   5.9245743e-01   6.4270337e-01
   1.3600000e+01   9.0911472e-02   1.7356433e-01   2.4876578e-01   3.1724436e-01   3.7986142e-01   4.3759631e-01   4.9082779e-01   5.4217673e-01   5.9199644e-01   6.4199104e-01
   1.3650000e+01   9.0911398e-02   1.7356389e-01   2.4876377e-01   3.1723484e-01   3.7984754e-01   4.3752661e-01   4.9078767e-01   5.4191759e-01   5.9154991e-01   6.4129211e-01
   1.3700000e+01   9.0911343e-02   1.7356346e-01   2.4876233e-01   3.1722529e-01   3.7983818e-01   4.3745715e-01   4.9076471e-01   5.4166711e-01   5.9111758e-01   6.4060645e-01
   1.3750000e+01   9.0911306e-02   1.7356304e-01   2.4876142e-01   3.1721573e-01   3.7983299e-01   4.3738805e-01   4.9075762e-01   5.4142524e-01   5.9069911e-01   6.3993397e-01
   1.3800000e+01   9.0911286e-02   1.7356263e-01   2.4876099e-01   3.1720618e-01   3.7983160e-01   4.3731945e-01   4.9076482e-01   5.4119194e-01   5.9029416e-01   6.3927462e-01
   1.3850000e+01   9.0911280e-02   1.7356222e-01   2.4876098e-01   3.1719667e-01   3.7983354e-01   4.3725153e-01   4.9078445e-01   5.4096719e-01   5.8990234e-01   6.3862838e-01
   1.3900000e+01   9.0911287e-02   1.7356183e-01   2.4876134e-01   3.1718724e-01   3.7983830e-01   4.3718449e-01   4.9081440e-01   5.4075098e-01   5.8952322e-01   6.3799530e-01
   1.3950000e+01   9.0911304e-02   1.7356145e-01   2.4876199e-01   3.1717792e-01   3.7984530e-01   4.3711859e-01   4.9085226e-01   5.4054333e-01   5.8915635e-01   6.3737544e-01
   1.4000000e+01   9.0911329e-02   1.7356109e-01   2.4876287e-01   3.1716877e-01   3.7985391e-01   4.3705411e-01   4.9089537e-01   5.4034426e-01   5.8880123e-01   6.3676893e-01
   1.4050000e+01   9.0911359e-02   1.7356073e-01   2.4876388e-01   3.1715984e-01   3.7986343e-01   4.3699135e-01   4.9094079e-01   5.4015382e-01   5.8845734e-01   6.3617593e-01
   1.4100000e+01   9.0911391e-02   1.7356039e-01   2.4876494e-01   3.1715118e-01   3.7987309e-01   4.3693067e-01   4.9098529e-01   5.3997207e-01   5.8812410e-01   6.3559663e-01
   1.4150000e+01   9.0911422e-02   1.7356007e-01   2.4876595e-01   3.1714286e-01   3.7988207e-01   4.3687243e-01   4.9102539e-01   5.3979909e-01   5.8780091e-01   6.3503128e-01
   1.4200000e+01   9.0911450e-02   1.7355976e-01   2.4876681e-01   3.1713494e-01   3.7988950e-01   4.3681706e-01   4.9105733e-01   5.3963497e-01   5.8748715e-01   6.3448017e-01
   1.4250000e+01   9.0911470e-02   1.7355947e-01   2.4876741e-01   3.1712751e-01   3.7989442e-01   4.3676501e-01   4.9107705e-01   5.3947983e-01   5.8718214e-01   6.3394363e-01
   1.4300000e+01   9.0911478e-02   1.7355920e-01   2.4876763e-01   3.1712064e-01   3.7989584e-01   4.3671675e-01   4.9108027e-01   5.3933379e-01   5.8688516e-01   6.3342202e-01
   1.4350000e+01   9.0911472e-02   1.7355895e-01   2.4876736e-01   3.1711442e-01   3.7989268e-01   4.3667279e-01   4.9106238e-01   5.3919699e-01   5.8659549e-01   6.3291576e-01
   1.4400000e+01   9.0911446e-02   1.7355872e-01   2.4876645e-01   3.1710894e-01   3.7988382e-01   4.3663369e-01   4.9101853e-01   5.3906959e-01   5.8631234e-01   6.3242530e-01
   1.4450000e+01   9.0911396e-02   1.7355852e-01   2.4876477e-01   3.1710430e-01   3.7986808e-01   4.3660004e-01   4.9094360e-01   5.3895177e-01   5.8603489e-01   6.3195113e-01
   1.4500000e+01   9.0911317e-02   1.7355834e-01   2.4876218e-01   3.1710059e-01   3.7984420e-01   4.3657243e-01   4.9083217e-01   5.3884373e-01   5.8576230e-01   6.3149379e-01
   1.4550000e+01   9.0911207e-02   1.7355820e-01   2.4875858e-01   3.1709790e-01   3.7981132e-01   4.3655124e-01   4.9068051e-01   5.3874539e-01   5.8549254e-01   6.3105366e-01
   1.4600000e+01   9.0911089e-02   1.7355806e-01   2.4875468e-01   3.1709554e-01   3.7977566e-01   4.3653235e-01   4.9051497e-01   5.3865230e-01   5.8520930e-01   6.3062774e-01
   1.4650000e+01   9.0910972e-02   1.7355793e-01   2.4875081e-01   3.1709327e-01   3.7973991e-01   4.3651411e-01   4.9034752e-01   5.3856216e-01   5.8491256e-01   6.3021427e-01
   1.4700000e+01   9.0910856e-02   1.7355780e-01   2.4874699e-01   3.1709106e-01   3.7970451e-01   4.3649632e-01   4.9018047e-01   5.3847414e-01   5.8460843e-01   6.2981253e-01
   1.4750000e+01   9.0910744e-02   1.7355768e-01   2.4874327e-01   3.1708889e-01   3.7966984e-01   4.3647881e-01   4.9001593e-01   5.3838747e-01   5.8430255e-01   6.2942185e-01
   1.4800000e+01   9.0910636e-02   1.7355756e-01   2.4873967e-01   3.1708675e-01   3.7963627e-01   4.3646142e-01   4.8985582e-01   5.3830146e-01   5.8400000e-01   6.2904160e-01
   1.4850000e+01   9.0910534e-02   1.7355744e-01   2.4873624e-01   3.1708463e-01   3.7960410e-01   4.3644401e-01   4.8970185e-01   5.3821548e-01   5.8370539e-01   6.2867124e-01
   1.4900000e+01   9.0910436e-02   1.7355733e-01   2.4873299e-01   3.1708250e-01   3.7957361e-01   4.3642647e-01   4.8955554e-01   5.3812902e-01   5.8342281e-01   6.2831024e-01
   1.4950000e+01   9.0910346e-02   1.7355722e-01   2.4872995e-01   3.1708035e-01   3.7954505e-01   4.3640869e-01   4.8941819e-01   5.3804160e-01   5.8315586e-01   6.2795815e-01
   1.5000000e+01   9.0910262e-02   1.7355711e-01   2.4872714e-01   3.1707819e-01   3.7951861e-01   4.3639058e-01   4.8929092e-01   5.3795285e-01   5.8290762e-01   6.2761457e-01


==> fig-SIR-Chain-SusAllNodes-Gil-A.txt <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e-01   8.2044000e-01   9.8335000e-01   9.9891000e-01   9.9988000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   4.0000000e-01   6.7521000e-01   9.4118000e-01   9.9264000e-01   9.9932000e-01   9.9995000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   6.0000000e-01   5.6201000e-01   8.8288000e-01   9.7838000e-01   9.9685000e-01   9.9958000e-01   9.9995000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   8.0000000e-01   4.7028000e-01   8.1771000e-01   9.5546000e-01   9.9135000e-01   9.9866000e-01   9.9978000e-01   9.9997000e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e+00   3.9634000e-01   7.5184000e-01   9.2600000e-01   9.8265000e-01   9.9677000e-01   9.9943000e-01   9.9989000e-01   9.9999000e-01   1.0000000e+00   1.0000000e+00
   1.2000000e+00   3.3611000e-01   6.8629000e-01   8.8996000e-01   9.6956000e-01   9.9315000e-01   9.9871000e-01   9.9977000e-01   9.9996000e-01   9.9999000e-01   1.0000000e+00
   1.4000000e+00   2.8782000e-01   6.2423000e-01   8.4975000e-01   9.5182000e-01   9.8756000e-01   9.9735000e-01   9.9950000e-01   9.9995000e-01   9.9997000e-01   1.0000000e+00
   1.6000000e+00   2.4930000e-01   5.6755000e-01   8.0592000e-01   9.3054000e-01   9.7971000e-01   9.9496000e-01   9.9890000e-01   9.9989000e-01   9.9997000e-01   1.0000000e+00
   1.8000000e+00   2.1794000e-01   5.1548000e-01   7.6211000e-01   9.0516000e-01   9.6861000e-01   9.9134000e-01   9.9796000e-01   9.9963000e-01   9.9995000e-01   1.0000000e+00
   2.0000000e+00   1.9440000e-01   4.6931000e-01   7.1818000e-01   8.7836000e-01   9.5527000e-01   9.8637000e-01   9.9621000e-01   9.9913000e-01   9.9984000e-01   1.0000000e+00
   2.2000000e+00   1.7455000e-01   4.2833000e-01   6.7475000e-01   8.4838000e-01   9.3928000e-01   9.7953000e-01   9.9393000e-01   9.9838000e-01   9.9968000e-01   9.9995000e-01
   2.4000000e+00   1.5792000e-01   3.9127000e-01   6.3317000e-01   8.1585000e-01   9.2151000e-01   9.7100000e-01   9.9076000e-01   9.9724000e-01   9.9933000e-01   9.9988000e-01
   2.6000000e+00   1.4455000e-01   3.5935000e-01   5.9301000e-01   7.8182000e-01   9.0113000e-01   9.6106000e-01   9.8658000e-01   9.9585000e-01   9.9887000e-01   9.9976000e-01
   2.8000000e+00   1.3438000e-01   3.3086000e-01   5.5490000e-01   7.4744000e-01   8.7824000e-01   9.4859000e-01   9.8096000e-01   9.9381000e-01   9.9824000e-01   9.9955000e-01
   3.0000000e+00   1.2575000e-01   3.0654000e-01   5.2069000e-01   7.1399000e-01   8.5365000e-01   9.3506000e-01   9.7371000e-01   9.9085000e-01   9.9737000e-01   9.9916000e-01
   3.2000000e+00   1.1878000e-01   2.8593000e-01   4.9004000e-01   6.8157000e-01   8.2869000e-01   9.1943000e-01   9.6596000e-01   9.8728000e-01   9.9594000e-01   9.9876000e-01
   3.4000000e+00   1.1363000e-01   2.6815000e-01   4.6027000e-01   6.5002000e-01   8.0362000e-01   9.0234000e-01   9.5639000e-01   9.8313000e-01   9.9420000e-01   9.9824000e-01
   3.6000000e+00   1.0932000e-01   2.5331000e-01   4.3429000e-01   6.2048000e-01   7.7670000e-01   8.8378000e-01   9.4588000e-01   9.7789000e-01   9.9220000e-01   9.9726000e-01
   3.8000000e+00   1.0593000e-01   2.4036000e-01   4.1021000e-01   5.9140000e-01   7.5053000e-01   8.6430000e-01   9.3448000e-01   9.7147000e-01   9.8939000e-01   9.9612000e-01
   4.0000000e+00   1.0318000e-01   2.2955000e-01   3.8966000e-01   5.6443000e-01   7.2438000e-01   8.4373000e-01   9.2065000e-01   9.6415000e-01   9.8574000e-01   9.9463000e-01
   4.2000000e+00   1.0074000e-01   2.1997000e-01   3.7092000e-01   5.3899000e-01   6.9710000e-01   8.2307000e-01   9.0687000e-01   9.5588000e-01   9.8152000e-01   9.9309000e-01
   4.4000000e+00   9.9010000e-02   2.1227000e-01   3.5468000e-01   5.1493000e-01   6.7175000e-01   8.0155000e-01   8.9122000e-01   9.4614000e-01   9.7634000e-01   9.9049000e-01
   4.6000000e+00   9.7390000e-02   2.0611000e-01   3.4115000e-01   4.9386000e-01   6.4773000e-01   7.7930000e-01   8.7467000e-01   9.3608000e-01   9.7046000e-01   9.8760000e-01
   4.8000000e+00   9.6230000e-02   2.0059000e-01   3.2841000e-01   4.7439000e-01   6.2513000e-01   7.5775000e-01   8.5800000e-01   9.2459000e-01   9.6382000e-01   9.8397000e-01
   5.0000000e+00   9.5380000e-02   1.9591000e-01   3.1678000e-01   4.5628000e-01   6.0334000e-01   7.3684000e-01   8.4022000e-01   9.1260000e-01   9.5640000e-01   9.7951000e-01
   5.2000000e+00   9.4700000e-02   1.9214000e-01   3.0711000e-01   4.3995000e-01   5.8213000e-01   7.1517000e-01   8.2305000e-01   8.9983000e-01   9.4845000e-01   9.7498000e-01
   5.4000000e+00   9.4090000e-02   1.8929000e-01   2.9839000e-01   4.2471000e-01   5.6276000e-01   6.9495000e-01   8.0493000e-01   8.8637000e-01   9.3951000e-01   9.6974000e-01
   5.6000000e+00   9.3640000e-02   1.8682000e-01   2.9125000e-01   4.1099000e-01   5.4484000e-01   6.7485000e-01   7.8714000e-01   8.7230000e-01   9.2981000e-01   9.6399000e-01
   5.8000000e+00   9.3280000e-02   1.8484000e-01   2.8493000e-01   3.9981000e-01   5.2799000e-01   6.5480000e-01   7.6946000e-01   8.5799000e-01   9.1992000e-01   9.5727000e-01
   6.0000000e+00   9.2980000e-02   1.8308000e-01   2.7954000e-01   3.8926000e-01   5.1254000e-01   6.3663000e-01   7.5098000e-01   8.4320000e-01   9.0917000e-01   9.5028000e-01
   6.2000000e+00   9.2750000e-02   1.8132000e-01   2.7502000e-01   3.7957000e-01   4.9816000e-01   6.1933000e-01   7.3339000e-01   8.2798000e-01   8.9750000e-01   9.4240000e-01
   6.4000000e+00   9.2570000e-02   1.8028000e-01   2.7112000e-01   3.7200000e-01   4.8524000e-01   6.0308000e-01   7.1547000e-01   8.1199000e-01   8.8553000e-01   9.3441000e-01
   6.6000000e+00   9.2440000e-02   1.7922000e-01   2.6788000e-01   3.6490000e-01   4.7292000e-01   5.8714000e-01   6.9972000e-01   7.9707000e-01   8.7343000e-01   9.2604000e-01
   6.8000000e+00   9.2310000e-02   1.7840000e-01   2.6497000e-01   3.5865000e-01   4.6211000e-01   5.7382000e-01   6.8405000e-01   7.8160000e-01   8.6073000e-01   9.1731000e-01
   7.0000000e+00   9.2240000e-02   1.7770000e-01   2.6248000e-01   3.5283000e-01   4.5273000e-01   5.6094000e-01   6.6900000e-01   7.6741000e-01   8.4789000e-01   9.0733000e-01
   7.2000000e+00   9.2150000e-02   1.7702000e-01   2.6045000e-01   3.4789000e-01   4.4425000e-01   5.4832000e-01   6.5456000e-01   7.5253000e-01   8.3495000e-01   8.9732000e-01
   7.4000000e+00   9.2080000e-02   1.7653000e-01   2.5886000e-01   3.4380000e-01   4.3657000e-01   5.3670000e-01   6.4053000e-01   7.3865000e-01   8.2189000e-01   8.8669000e-01
   7.6000000e+00   9.2020000e-02   1.7616000e-01   2.5721000e-01   3.4015000e-01   4.2967000e-01   5.2628000e-01   6.2693000e-01   7.2488000e-01   8.0927000e-01   8.7611000e-01
   7.8000000e+00   9.1960000e-02   1.7573000e-01   2.5596000e-01   3.3711000e-01   4.2393000e-01   5.1715000e-01   6.1446000e-01   7.1090000e-01   7.9608000e-01   8.6453000e-01
   8.0000000e+00   9.1930000e-02   1.7547000e-01   2.5486000e-01   3.3431000e-01   4.1839000e-01   5.0891000e-01   6.0266000e-01   6.9758000e-01   7.8359000e-01   8.5403000e-01
   8.2000000e+00   9.1910000e-02   1.7518000e-01   2.5403000e-01   3.3177000e-01   4.1315000e-01   5.0127000e-01   5.9220000e-01   6.8506000e-01   7.7024000e-01   8.4299000e-01
   8.4000000e+00   9.1890000e-02   1.7502000e-01   2.5327000e-01   3.2965000e-01   4.0866000e-01   4.9406000e-01   5.8269000e-01   6.7317000e-01   7.5819000e-01   8.3144000e-01
   8.6000000e+00   9.1870000e-02   1.7486000e-01   2.5266000e-01   3.2797000e-01   4.0493000e-01   4.8739000e-01   5.7371000e-01   6.6210000e-01   7.4629000e-01   8.2044000e-01
   8.8000000e+00   9.1870000e-02   1.7475000e-01   2.5208000e-01   3.2637000e-01   4.0138000e-01   4.8151000e-01   5.6533000e-01   6.5158000e-01   7.3450000e-01   8.0870000e-01
   9.0000000e+00   9.1860000e-02   1.7466000e-01   2.5159000e-01   3.2486000e-01   3.9841000e-01   4.7590000e-01   5.5748000e-01   6.4189000e-01   7.2363000e-01   7.9762000e-01
   9.2000000e+00   9.1850000e-02   1.7457000e-01   2.5124000e-01   3.2386000e-01   3.9582000e-01   4.7066000e-01   5.5030000e-01   6.3256000e-01   7.1314000e-01   7.8733000e-01
   9.4000000e+00   9.1850000e-02   1.7453000e-01   2.5089000e-01   3.2292000e-01   3.9354000e-01   4.6623000e-01   5.4399000e-01   6.2377000e-01   7.0296000e-01   7.7691000e-01
   9.6000000e+00   9.1840000e-02   1.7448000e-01   2.5063000e-01   3.2200000e-01   3.9128000e-01   4.6225000e-01   5.3803000e-01   6.1585000e-01   6.9366000e-01   7.6653000e-01
   9.8000000e+00   9.1820000e-02   1.7445000e-01   2.5032000e-01   3.2138000e-01   3.8965000e-01   4.5897000e-01   5.3244000e-01   6.0908000e-01   6.8483000e-01   7.5611000e-01
   1.0000000e+01   9.1820000e-02   1.7441000e-01   2.5018000e-01   3.2074000e-01   3.8833000e-01   4.5620000e-01   5.2767000e-01   6.0202000e-01   6.7638000e-01   7.4660000e-01
   1.0200000e+01   9.1820000e-02   1.7435000e-01   2.5000000e-01   3.2026000e-01   3.8686000e-01   4.5341000e-01   5.2326000e-01   5.9566000e-01   6.6871000e-01   7.3771000e-01
   1.0400000e+01   9.1820000e-02   1.7431000e-01   2.4985000e-01   3.1992000e-01   3.8588000e-01   4.5139000e-01   5.1910000e-01   5.8977000e-01   6.6144000e-01   7.2934000e-01
   1.0600000e+01   9.1810000e-02   1.7427000e-01   2.4976000e-01   3.1970000e-01   3.8499000e-01   4.4957000e-01   5.1557000e-01   5.8421000e-01   6.5438000e-01   7.2105000e-01
   1.0800000e+01   9.1810000e-02   1.7426000e-01   2.4972000e-01   3.1933000e-01   3.8413000e-01   4.4788000e-01   5.1242000e-01   5.7922000e-01   6.4770000e-01   7.1360000e-01
   1.1000000e+01   9.1810000e-02   1.7424000e-01   2.4961000e-01   3.1904000e-01   3.8334000e-01   4.4635000e-01   5.0945000e-01   5.7476000e-01   6.4123000e-01   7.0623000e-01
   1.1200000e+01   9.1790000e-02   1.7422000e-01   2.4956000e-01   3.1875000e-01   3.8267000e-01   4.4500000e-01   5.0689000e-01   5.7080000e-01   6.3568000e-01   6.9926000e-01
   1.1400000e+01   9.1790000e-02   1.7422000e-01   2.4949000e-01   3.1861000e-01   3.8216000e-01   4.4388000e-01   5.0474000e-01   5.6691000e-01   6.3013000e-01   6.9293000e-01
   1.1600000e+01   9.1790000e-02   1.7420000e-01   2.4945000e-01   3.1844000e-01   3.8163000e-01   4.4273000e-01   5.0259000e-01   5.6349000e-01   6.2498000e-01   6.8642000e-01
   1.1800000e+01   9.1790000e-02   1.7420000e-01   2.4945000e-01   3.1828000e-01   3.8131000e-01   4.4174000e-01   5.0080000e-01   5.6064000e-01   6.2036000e-01   6.8071000e-01
   1.2000000e+01   9.1790000e-02   1.7420000e-01   2.4944000e-01   3.1821000e-01   3.8095000e-01   4.4085000e-01   4.9906000e-01   5.5780000e-01   6.1625000e-01   6.7522000e-01
   1.2200000e+01   9.1790000e-02   1.7419000e-01   2.4940000e-01   3.1813000e-01   3.8070000e-01   4.3990000e-01   4.9748000e-01   5.5539000e-01   6.1219000e-01   6.7001000e-01
   1.2400000e+01   9.1790000e-02   1.7417000e-01   2.4938000e-01   3.1806000e-01   3.8044000e-01   4.3927000e-01   4.9613000e-01   5.5299000e-01   6.0904000e-01   6.6538000e-01
   1.2600000e+01   9.1790000e-02   1.7417000e-01   2.4934000e-01   3.1799000e-01   3.8032000e-01   4.3877000e-01   4.9494000e-01   5.5087000e-01   6.0583000e-01   6.6087000e-01
   1.2800000e+01   9.1790000e-02   1.7417000e-01   2.4934000e-01   3.1786000e-01   3.8018000e-01   4.3836000e-01   4.9395000e-01   5.4905000e-01   6.0279000e-01   6.5659000e-01
   1.3000000e+01   9.1790000e-02   1.7416000e-01   2.4933000e-01   3.1781000e-01   3.8000000e-01   4.3788000e-01   4.9295000e-01   5.4765000e-01   6.0030000e-01   6.5268000e-01
   1.3200000e+01   9.1780000e-02   1.7416000e-01   2.4933000e-01   3.1778000e-01   3.7987000e-01   4.3750000e-01   4.9209000e-01   5.4598000e-01   5.9787000e-01   6.4949000e-01
   1.3400000e+01   9.1780000e-02   1.7416000e-01   2.4933000e-01   3.1773000e-01   3.7973000e-01   4.3716000e-01   4.9121000e-01   5.4455000e-01   5.9575000e-01   6.4618000e-01
   1.3600000e+01   9.1780000e-02   1.7416000e-01   2.4933000e-01   3.1769000e-01   3.7963000e-01   4.3692000e-01   4.9054000e-01   5.4344000e-01   5.9373000e-01   6.4351000e-01
   1.3800000e+01   9.1780000e-02   1.7416000e-01   2.4933000e-01   3.1767000e-01   3.7953000e-01   4.3670000e-01   4.9010000e-01   5.4236000e-01   5.9208000e-01   6.4100000e-01
   1.4000000e+01   9.1780000e-02   1.7416000e-01   2.4933000e-01   3.1767000e-01   3.7944000e-01   4.3651000e-01   4.8971000e-01   5.4134000e-01   5.9046000e-01   6.3863000e-01
   1.4200000e+01   9.1780000e-02   1.7416000e-01   2.4932000e-01   3.1766000e-01   3.7937000e-01   4.3636000e-01   4.8935000e-01   5.4045000e-01   5.8905000e-01   6.3620000e-01
   1.4400000e+01   9.1780000e-02   1.7416000e-01   2.4932000e-01   3.1765000e-01   3.7931000e-01   4.3620000e-01   4.8911000e-01   5.3968000e-01   5.8773000e-01   6.3401000e-01
   1.4600000e+01   9.1780000e-02   1.7416000e-01   2.4932000e-01   3.1764000e-01   3.7925000e-01   4.3606000e-01   4.8870000e-01   5.3910000e-01   5.8657000e-01   6.3214000e-01
   1.4800000e+01   9.1780000e-02   1.7416000e-01   2.4932000e-01   3.1763000e-01   3.7922000e-01   4.3593000e-01   4.8842000e-01   5.3854000e-01   5.8550000e-01   6.3038000e-01
   1.5000000e+01   9.1780000e-02   1.7416000e-01   2.4931000e-01   3.1762000e-01   3.7921000e-01   4.3581000e-01   4.8821000e-01   5.3795000e-01   5.8452000e-01   6.2869000e-01


==> fig-SIR-ER-AvgSusInfRec-All-C.txt <==
   0.0000000e+00   9.9000000e-01   1.0000000e-02   0.0000000e+00   9.9000000e-01   1.0000000e-02   0.0000000e+00
   1.0000000e-01   9.8667712e-01   1.3207381e-02   1.1549414e-04   9.8668520e-01   1.3206100e-02   1.0870000e-04
   2.0000000e-01   9.8256155e-01   1.7171781e-02   2.6667380e-04   9.8249800e-01   1.7240100e-02   2.6190000e-04
   3.0000000e-01   9.7745227e-01   2.2085633e-02   4.6209875e-04   9.7712680e-01   2.2415600e-02   4.5760000e-04
   4.0000000e-01   9.7118521e-01   2.8102720e-02   7.1206807e-04   9.7002010e-01   2.9271700e-02   7.0820000e-04
   5.0000000e-01   9.6364099e-01   3.5330813e-02   1.0281946e-03   9.6059720e-01   3.8353100e-02   1.0497000e-03
   6.0000000e-01   9.5474722e-01   4.3829860e-02   1.4229249e-03   9.4803440e-01   5.0490000e-02   1.4756000e-03
   7.0000000e-01   9.4447634e-01   5.3614586e-02   1.9090752e-03   9.3149990e-01   6.6444200e-02   2.0559000e-03
   8.0000000e-01   9.3284226e-01   6.4658330e-02   2.4994115e-03   9.1029460e-01   8.6882800e-02   2.8226000e-03
   9.0000000e-01   9.1989363e-01   7.6900134e-02   3.2062359e-03   8.8360970e-01   1.1258020e-01   3.8101000e-03
   1.0000000e+00   9.0570764e-01   9.0251283e-02   4.0410787e-03   8.5106620e-01   1.4384820e-01   5.0856000e-03
   1.1000000e+00   8.9038574e-01   1.0459968e-01   5.0145855e-03   8.1262290e-01   1.8068270e-01   6.6944000e-03
   1.2000000e+00   8.7404372e-01   1.1982029e-01   6.1359937e-03   7.6846540e-01   2.2284250e-01   8.6921000e-03
   1.3000000e+00   8.5681138e-01   1.3577529e-01   7.4133317e-03   7.1972690e-01   2.6910710e-01   1.1166000e-02
   1.4000000e+00   8.3882928e-01   1.5231734e-01   8.8533857e-03   6.6750470e-01   3.1838820e-01   1.4107100e-02
   1.5000000e+00   8.2023491e-01   1.6930381e-01   1.0461274e-02   6.1307900e-01   3.6938590e-01   1.7535100e-02
   1.6000000e+00   8.0116016e-01   1.8659930e-01   1.2240541e-02   5.5817870e-01   4.2035150e-01   2.1469800e-02
   1.7000000e+00   7.8174070e-01   2.0406566e-01   1.4193638e-02   5.0388300e-01   4.7020510e-01   2.5911900e-02
   1.8000000e+00   7.6211163e-01   2.2156663e-01   1.6321736e-02   4.5154080e-01   5.1761950e-01   3.0839700e-02
   1.9000000e+00   7.4239326e-01   2.3898206e-01   1.8624686e-02   4.0215680e-01   5.6159440e-01   3.6248800e-02
   2.0000000e+00   7.2269085e-01   2.5620814e-01   2.1101012e-02   3.5630780e-01   6.0159810e-01   4.2094100e-02
   2.1000000e+00   7.0309892e-01   2.7315293e-01   2.3748152e-02   3.1455140e-01   6.3716880e-01   4.8279800e-02
   2.2000000e+00   6.8371444e-01   2.8972262e-01   2.6562943e-02   2.7696100e-01   6.6822010e-01   5.4818900e-02
   2.3000000e+00   6.6462073e-01   3.0583813e-01   2.9541133e-02   2.4360040e-01   6.9477780e-01   6.1621800e-02
   2.4000000e+00   6.4588797e-01   3.2143414e-01   3.2677889e-02   2.1419960e-01   7.1709740e-01   6.8703000e-02
   2.5000000e+00   6.2757349e-01   3.3645869e-01   3.5967821e-02   1.8851980e-01   7.3553950e-01   7.5940700e-02
   2.6000000e+00   6.0972451e-01   3.5087032e-01   3.9405167e-02   1.6639040e-01   7.5024530e-01   8.3364300e-02
   2.7000000e+00   5.9238554e-01   3.6463091e-01   4.2983544e-02   1.4727980e-01   7.6182660e-01   9.0893600e-02
   2.8000000e+00   5.7559302e-01   3.7771102e-01   4.6695967e-02   1.3102230e-01   7.7034720e-01   9.8630500e-02
   2.9000000e+00   5.5937509e-01   3.9008946e-01   5.0535449e-02   1.1708130e-01   7.7653530e-01   1.0638340e-01
   3.0000000e+00   5.4375168e-01   4.0175332e-01   5.4495002e-02   1.0530270e-01   7.8052240e-01   1.1417490e-01
   3.1000000e+00   5.2873441e-01   4.1269795e-01   5.8567638e-02   9.5373700e-02   7.8261390e-01   1.2201240e-01
   3.2000000e+00   5.1432763e-01   4.2292601e-01   6.2746357e-02   8.6866200e-02   7.8327680e-01   1.2985700e-01
   3.3000000e+00   5.0053605e-01   4.3244002e-01   6.7023929e-02   7.9770600e-02   7.8254310e-01   1.3768630e-01
   3.4000000e+00   4.8736011e-01   4.4124686e-01   7.1393032e-02   7.3706900e-02   7.8080910e-01   1.4548400e-01
   3.5000000e+00   4.7479471e-01   4.4935870e-01   7.5846590e-02   6.8664700e-02   7.7809530e-01   1.5324000e-01
   3.6000000e+00   4.6282959e-01   4.5679263e-01   8.0377780e-02   6.4346200e-02   7.7467280e-01   1.6098100e-01
   3.7000000e+00   4.5144934e-01   4.6357063e-01   8.4980036e-02   6.0702400e-02   7.7056360e-01   1.6873400e-01
   3.8000000e+00   4.4063592e-01   4.6971706e-01   8.9647015e-02   5.7644200e-02   7.6593660e-01   1.7641920e-01
   3.9000000e+00   4.3037611e-01   4.7525145e-01   9.4372437e-02   5.5054200e-02   7.6085420e-01   1.8409160e-01
   4.0000000e+00   4.2065359e-01   4.8019620e-01   9.9150211e-02   5.2809200e-02   7.5552090e-01   1.9166990e-01
   4.1000000e+00   4.1145110e-01   4.8457438e-01   1.0397452e-01   5.0883700e-02   7.4992240e-01   1.9919390e-01
   4.2000000e+00   4.0275069e-01   4.8840949e-01   1.0883982e-01   4.9247700e-02   7.4407670e-01   2.0667560e-01
   4.3000000e+00   3.9453369e-01   4.9172547e-01   1.1374084e-01   4.7852600e-02   7.3805560e-01   2.1409180e-01
   4.4000000e+00   3.8678090e-01   4.9454651e-01   1.1867259e-01   4.6664400e-02   7.3190930e-01   2.2142630e-01
   4.5000000e+00   3.7947428e-01   4.9689550e-01   1.2363021e-01   4.5628000e-02   7.2560770e-01   2.2876430e-01
   4.6000000e+00   3.7259477e-01   4.9879615e-01   1.2860907e-01   4.4753200e-02   7.1925430e-01   2.3599250e-01
   4.7000000e+00   3.6612297e-01   5.0027226e-01   1.3360478e-01   4.4001500e-02   7.1285790e-01   2.4314060e-01
   4.8000000e+00   3.6003955e-01   5.0134726e-01   1.3861319e-01   4.3338900e-02   7.0642970e-01   2.5023140e-01
   4.9000000e+00   3.5432530e-01   5.0204428e-01   1.4363042e-01   4.2761100e-02   6.9998070e-01   2.5725820e-01
   5.0000000e+00   3.4896109e-01   5.0238609e-01   1.4865282e-01   4.2266600e-02   6.9349020e-01   2.6424320e-01
   5.1000000e+00   3.4392811e-01   5.0239491e-01   1.5367698e-01   4.1824900e-02   6.8705230e-01   2.7112280e-01
   5.2000000e+00   3.3920972e-01   5.0209065e-01   1.5869963e-01   4.1443800e-02   6.8058960e-01   2.7796660e-01
   5.3000000e+00   3.3478968e-01   5.0149255e-01   1.6371777e-01   4.1117200e-02   6.7412600e-01   2.8475680e-01
   5.4000000e+00   3.3065217e-01   5.0061929e-01   1.6872855e-01   4.0813000e-02   6.6774700e-01   2.9144000e-01
   5.5000000e+00   3.2678193e-01   4.9948876e-01   1.7372931e-01   4.0554100e-02   6.6136070e-01   2.9808520e-01
   5.6000000e+00   3.2316431e-01   4.9811813e-01   1.7871756e-01   4.0324000e-02   6.5501590e-01   3.0466010e-01
   5.7000000e+00   3.1978523e-01   4.9652381e-01   1.8369096e-01   4.0110000e-02   6.4873870e-01   3.1115130e-01
   5.8000000e+00   3.1663120e-01   4.9472144e-01   1.8864736e-01   3.9921300e-02   6.4249040e-01   3.1758830e-01
   5.9000000e+00   3.1368929e-01   4.9272598e-01   1.9358473e-01   3.9764600e-02   6.3624900e-01   3.2398640e-01
   6.0000000e+00   3.1094704e-01   4.9055181e-01   1.9850115e-01   3.9618000e-02   6.3004280e-01   3.3033920e-01
   6.1000000e+00   3.0839264e-01   4.8821239e-01   2.0339497e-01   3.9489800e-02   6.2391150e-01   3.3659870e-01
   6.2000000e+00   3.0601478e-01   4.8572057e-01   2.0826465e-01   3.9376100e-02   6.1782010e-01   3.4280380e-01
   6.3000000e+00   3.0380262e-01   4.8308861e-01   2.1310877e-01   3.9278400e-02   6.1176330e-01   3.4895830e-01
   6.4000000e+00   3.0174578e-01   4.8032824e-01   2.1792599e-01   3.9196300e-02   6.0580170e-01   3.5500200e-01
   6.5000000e+00   2.9983435e-01   4.7745059e-01   2.2271506e-01   3.9118600e-02   5.9982600e-01   3.6105540e-01
   6.6000000e+00   2.9805890e-01   4.7446625e-01   2.2747485e-01   3.9047000e-02   5.9395670e-01   3.6699630e-01
   6.7000000e+00   2.9641045e-01   4.7138526e-01   2.3220429e-01   3.8985100e-02   5.8811350e-01   3.7290140e-01
   6.8000000e+00   2.9488048e-01   4.6821708e-01   2.3690243e-01   3.8929500e-02   5.8232780e-01   3.7874270e-01
   6.9000000e+00   2.9346070e-01   4.6497089e-01   2.4156841e-01   3.8880400e-02   5.7656150e-01   3.8455810e-01
   7.0000000e+00   2.9214371e-01   4.6165480e-01   2.4620149e-01   3.8834000e-02   5.7086880e-01   3.9029720e-01
   7.1000000e+00   2.9092384e-01   4.5827510e-01   2.5080106e-01   3.8791500e-02   5.6523690e-01   3.9597160e-01
   7.2000000e+00   2.8979530e-01   4.5483811e-01   2.5536658e-01   3.8754800e-02   5.5965510e-01   4.0159010e-01
   7.3000000e+00   2.8875222e-01   4.5135025e-01   2.5989753e-01   3.8724500e-02   5.5411920e-01   4.0715630e-01
   7.4000000e+00   2.8778854e-01   4.4781802e-01   2.6439344e-01   3.8694800e-02   5.4864230e-01   4.1266290e-01
   7.5000000e+00   2.8689809e-01   4.4424801e-01   2.6885390e-01   3.8668500e-02   5.4313080e-01   4.1820070e-01
   7.6000000e+00   2.8607456e-01   4.4064692e-01   2.7327852e-01   3.8647700e-02   5.3774990e-01   4.2360240e-01
   7.7000000e+00   2.8531150e-01   4.3702152e-01   2.7766699e-01   3.8627700e-02   5.3240790e-01   4.2896440e-01
   7.8000000e+00   2.8460229e-01   4.3337870e-01   2.8201901e-01   3.8610000e-02   5.2711510e-01   4.3427490e-01
   7.9000000e+00   2.8394282e-01   4.2972272e-01   2.8633446e-01   3.8595200e-02   5.2191710e-01   4.3948770e-01
   8.0000000e+00   2.8333350e-01   4.2605327e-01   2.9061322e-01   3.8579300e-02   5.1673560e-01   4.4468510e-01
   8.1000000e+00   2.8277403e-01   4.2237078e-01   2.9485520e-01   3.8565000e-02   5.1157710e-01   4.4985790e-01
   8.2000000e+00   2.8226282e-01   4.1867688e-01   2.9906030e-01   3.8552900e-02   5.0647250e-01   4.5497460e-01
   8.3000000e+00   2.8179707e-01   4.1497443e-01   3.0322849e-01   3.8541400e-02   5.0143720e-01   4.6002140e-01
   8.4000000e+00   2.8137273e-01   4.1126754e-01   3.0735972e-01   3.8531500e-02   4.9645480e-01   4.6501370e-01
   8.5000000e+00   2.8098449e-01   4.0756152e-01   3.1145399e-01   3.8523100e-02   4.9155390e-01   4.6992300e-01
   8.6000000e+00   2.8062580e-01   4.0386291e-01   3.1551129e-01   3.8514500e-02   4.8669030e-01   4.7479520e-01
   8.7000000e+00   2.8028885e-01   4.0017947e-01   3.1953168e-01   3.8506700e-02   4.8187600e-01   4.7961730e-01
   8.8000000e+00   2.7996565e-01   3.9651914e-01   3.2351520e-01   3.8498400e-02   4.7712250e-01   4.8437910e-01
   8.9000000e+00   2.7966384e-01   3.9287401e-01   3.2746214e-01   3.8492900e-02   4.7237790e-01   4.8912920e-01
   9.0000000e+00   2.7938759e-01   3.8923974e-01   3.3137267e-01   3.8487300e-02   4.6769120e-01   4.9382150e-01
   9.1000000e+00   2.7913654e-01   3.8561656e-01   3.3524690e-01   3.8483500e-02   4.6304450e-01   4.9847200e-01
   9.2000000e+00   2.7890954e-01   3.8200549e-01   3.3908497e-01   3.8480700e-02   4.5841800e-01   5.0310130e-01
   9.3000000e+00   2.7870465e-01   3.7840832e-01   3.4288702e-01   3.8477100e-02   4.5389450e-01   5.0762840e-01
   9.4000000e+00   2.7851914e-01   3.7482764e-01   3.4665322e-01   3.8473200e-02   4.4937330e-01   5.1215350e-01
   9.5000000e+00   2.7834949e-01   3.7126678e-01   3.5038373e-01   3.8472000e-02   4.4488330e-01   5.1664470e-01
   9.6000000e+00   2.7819139e-01   3.6772989e-01   3.5407873e-01   3.8469700e-02   4.4044320e-01   5.2108710e-01
   9.7000000e+00   2.7804291e-01   3.6421863e-01   3.5773846e-01   3.8466900e-02   4.3606140e-01   5.2547170e-01
   9.8000000e+00   2.7790671e-01   3.6073011e-01   3.6136319e-01   3.8465100e-02   4.3169640e-01   5.2983850e-01
   9.9000000e+00   2.7778254e-01   3.5726433e-01   3.6495314e-01   3.8463000e-02   4.2739800e-01   5.3413900e-01
   1.0000000e+01   2.7766960e-01   3.5382186e-01   3.6850854e-01   3.8461300e-02   4.2315380e-01   5.3838490e-01
   1.0100000e+01   2.7756655e-01   3.5040380e-01   3.7202965e-01   3.8459800e-02   4.1890550e-01   5.4263470e-01
   1.0200000e+01   2.7747155e-01   3.4701175e-01   3.7551670e-01   3.8458200e-02   4.1474460e-01   5.4679720e-01
   1.0300000e+01   2.7738257e-01   3.4364745e-01   3.7896998e-01   3.8457200e-02   4.1058910e-01   5.5095370e-01
   1.0400000e+01   2.7730050e-01   3.4030975e-01   3.8238974e-01   3.8456200e-02   4.0649430e-01   5.5504950e-01
   1.0500000e+01   2.7722581e-01   3.3699794e-01   3.8577626e-01   3.8454300e-02   4.0244280e-01   5.5910290e-01
   1.0600000e+01   2.7715823e-01   3.3371199e-01   3.8912978e-01   3.8453000e-02   3.9846810e-01   5.6307890e-01
   1.0700000e+01   2.7709705e-01   3.3045237e-01   3.9245058e-01   3.8451500e-02   3.9448860e-01   5.6705990e-01
   1.0800000e+01   2.7704112e-01   3.2721996e-01   3.9573892e-01   3.8449700e-02   3.9057650e-01   5.7097380e-01
   1.0900000e+01   2.7698884e-01   3.2401608e-01   3.9899508e-01   3.8448700e-02   3.8668380e-01   5.7486750e-01
   1.1000000e+01   2.7694013e-01   3.2084052e-01   4.0221934e-01   3.8447600e-02   3.8282150e-01   5.7873090e-01
   1.1100000e+01   2.7689565e-01   3.1769237e-01   4.0541199e-01   3.8446400e-02   3.7904080e-01   5.8251280e-01
   1.1200000e+01   2.7685510e-01   3.1457161e-01   4.0857329e-01   3.8445600e-02   3.7528840e-01   5.8626600e-01
   1.1300000e+01   2.7681819e-01   3.1147829e-01   4.1170352e-01   3.8444700e-02   3.7154020e-01   5.9001510e-01
   1.1400000e+01   2.7678463e-01   3.0841243e-01   4.1480295e-01   3.8443900e-02   3.6785970e-01   5.9369640e-01
   1.1500000e+01   2.7675407e-01   3.0537407e-01   4.1787185e-01   3.8443600e-02   3.6423680e-01   5.9731960e-01
   1.1600000e+01   2.7672619e-01   3.0236330e-01   4.2091051e-01   3.8443400e-02   3.6059380e-01   6.0096280e-01
   1.1700000e+01   2.7670061e-01   2.9938019e-01   4.2391920e-01   3.8443300e-02   3.5702300e-01   6.0453370e-01
   1.1800000e+01   2.7667698e-01   2.9642481e-01   4.2689821e-01   3.8443200e-02   3.5347290e-01   6.0808390e-01
   1.1900000e+01   2.7665545e-01   2.9349675e-01   4.2984780e-01   3.8442800e-02   3.4998650e-01   6.1157070e-01
   1.2000000e+01   2.7663589e-01   2.9059586e-01   4.3276825e-01   3.8442700e-02   3.4654950e-01   6.1500780e-01


==> fig-SIR-ER-SusSelectedNodes-All-D.txt <==
   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   1.0000000e-01   9.9999976e-01   9.9984647e-01   9.9970112e-01   9.9535199e-01   9.0530375e-01   1.0000000e+00   1.0000000e+00   9.9990000e-01   9.9440000e-01   9.0940000e-01
   2.0000000e-01   9.9999312e-01   9.9886842e-01   9.9785472e-01   9.8270492e-01   8.2047163e-01   1.0000000e+00   9.9920000e-01   9.9840000e-01   9.8210000e-01   8.2160000e-01
   3.0000000e-01   9.9995223e-01   9.9647928e-01   9.9349427e-01   9.6377570e-01   7.4447611e-01   9.9970000e-01   9.9650000e-01   9.9330000e-01   9.6430000e-01   7.5040000e-01
   4.0000000e-01   9.9981687e-01   9.9230279e-01   9.8612660e-01   9.4001039e-01   6.7639672e-01   9.9940000e-01   9.9260000e-01   9.8440000e-01   9.4190000e-01   6.8040000e-01
   5.0000000e-01   9.9949386e-01   9.8612757e-01   9.7559410e-01   9.1262171e-01   6.1540890e-01   9.9830000e-01   9.8460000e-01   9.7020000e-01   9.1330000e-01   6.1890000e-01
   6.0000000e-01   9.9886347e-01   9.7786873e-01   9.6196745e-01   8.8262260e-01   5.6077391e-01   9.9700000e-01   9.7470000e-01   9.5070000e-01   8.8390000e-01   5.6280000e-01
   7.0000000e-01   9.9778970e-01   9.6753782e-01   9.4546964e-01   8.5085422e-01   5.1182994e-01   9.9400000e-01   9.6260000e-01   9.2490000e-01   8.5200000e-01   5.1350000e-01
   8.0000000e-01   9.9613081e-01   9.5521819e-01   9.2641767e-01   8.1801013e-01   4.6798436e-01   9.8850000e-01   9.4430000e-01   8.9650000e-01   8.1440000e-01   4.6560000e-01
   9.0000000e-01   9.9375081e-01   9.4104309e-01   9.0517697e-01   7.8465960e-01   4.2870593e-01   9.8030000e-01   9.2490000e-01   8.5380000e-01   7.7730000e-01   4.2450000e-01
   1.0000000e+00   9.9052801e-01   9.2517949e-01   8.8212992e-01   7.5126583e-01   3.9351850e-01   9.6820000e-01   8.9740000e-01   8.0970000e-01   7.3920000e-01   3.8570000e-01
   1.1000000e+00   9.8635754e-01   9.0782228e-01   8.5767088e-01   7.1819508e-01   3.6199748e-01   9.5210000e-01   8.6790000e-01   7.6140000e-01   6.9610000e-01   3.5160000e-01
   1.2000000e+00   9.8116510e-01   8.8916682e-01   8.3215461e-01   6.8574849e-01   3.3375878e-01   9.2980000e-01   8.3210000e-01   7.0310000e-01   6.5380000e-01   3.1620000e-01
   1.3000000e+00   9.7489970e-01   8.6941878e-01   8.0592368e-01   6.5415511e-01   3.0846053e-01   9.0150000e-01   7.9170000e-01   6.4290000e-01   6.1240000e-01   2.8480000e-01
   1.4000000e+00   9.6753262e-01   8.4878905e-01   7.7930119e-01   6.2358007e-01   2.8579978e-01   8.6700000e-01   7.4660000e-01   5.7750000e-01   5.6980000e-01   2.5620000e-01
   1.5000000e+00   9.5906727e-01   8.2747034e-01   7.5255772e-01   5.9415718e-01   2.6550038e-01   8.2890000e-01   6.9200000e-01   5.1380000e-01   5.3120000e-01   2.2660000e-01
   1.6000000e+00   9.4954058e-01   8.0563846e-01   7.2591999e-01   5.6599153e-01   2.4731129e-01   7.8440000e-01   6.4420000e-01   4.5520000e-01   4.8930000e-01   2.0070000e-01
   1.7000000e+00   9.3899213e-01   7.8347253e-01   6.9960334e-01   5.3913566e-01   2.3101488e-01   7.3360000e-01   5.9170000e-01   3.9860000e-01   4.5160000e-01   1.7970000e-01
   1.8000000e+00   9.2746557e-01   7.6114146e-01   6.7378898e-01   5.1360778e-01   2.1642001e-01   6.7980000e-01   5.3840000e-01   3.4850000e-01   4.1320000e-01   1.5820000e-01
   1.9000000e+00   9.1503435e-01   7.3879150e-01   6.4862193e-01   4.8942027e-01   2.0334978e-01   6.2810000e-01   4.8700000e-01   3.0350000e-01   3.7620000e-01   1.4040000e-01
   2.0000000e+00   9.0180205e-01   7.1654612e-01   6.2421123e-01   4.6658007e-01   1.9164128e-01   5.7650000e-01   4.3400000e-01   2.6460000e-01   3.4370000e-01   1.2550000e-01
   2.1000000e+00   8.8788142e-01   6.9451279e-01   6.0064005e-01   4.4508211e-01   1.8114756e-01   5.2850000e-01   3.8920000e-01   2.2670000e-01   3.1130000e-01   1.1140000e-01
   2.2000000e+00   8.7335220e-01   6.7280074e-01   5.7798620e-01   4.2488640e-01   1.7174558e-01   4.7740000e-01   3.4440000e-01   1.9100000e-01   2.8080000e-01   1.0020000e-01
   2.3000000e+00   8.5832309e-01   6.5149920e-01   5.5629579e-01   4.0594844e-01   1.6332494e-01   4.2750000e-01   3.0440000e-01   1.6360000e-01   2.5350000e-01   8.9900000e-02
   2.4000000e+00   8.4289819e-01   6.3068327e-01   5.3560105e-01   3.8822449e-01   1.5578352e-01   3.8580000e-01   2.6890000e-01   1.4180000e-01   2.2730000e-01   8.2000000e-02
   2.5000000e+00   8.2717468e-01   6.1041451e-01   5.1592144e-01   3.7167118e-01   1.4902752e-01   3.4570000e-01   2.3590000e-01   1.2230000e-01   2.0600000e-01   7.4500000e-02
   2.6000000e+00   8.1122837e-01   5.9074431e-01   4.9726730e-01   3.5624404e-01   1.4297124e-01   3.1010000e-01   2.0550000e-01   1.0470000e-01   1.8660000e-01   6.7600000e-02
   2.7000000e+00   7.9514508e-01   5.7171473e-01   4.7963149e-01   3.4188513e-01   1.3754353e-01   2.7650000e-01   1.8270000e-01   9.2000000e-02   1.6750000e-01   6.3500000e-02
   2.8000000e+00   7.7903356e-01   5.5335521e-01   4.6299133e-01   3.2853298e-01   1.3268324e-01   2.4540000e-01   1.5980000e-01   8.1900000e-02   1.5400000e-01   5.9200000e-02
   2.9000000e+00   7.6297864e-01   5.3568858e-01   4.4732305e-01   3.1613053e-01   1.2833286e-01   2.2100000e-01   1.4060000e-01   7.3600000e-02   1.4270000e-01   5.4900000e-02
   3.0000000e+00   7.4704068e-01   5.1873111e-01   4.3260196e-01   3.0462520e-01   1.2443849e-01   1.9970000e-01   1.2320000e-01   6.7600000e-02   1.3140000e-01   5.1900000e-02

